LLaMandement: Large Language Models for Summarization of French Legislative Proposals

This report introduces LLaMandement, a state-of-the-art Large Language Model, fine-tuned by the French government and designed to enhance the efficiency and efficacy of processing parliamentary sessions (including the production of bench memoranda and documents required for interministerial meetings) by generating neutral summaries of legislative proposals. Addressing the administrative challenges of manually processing a growing volume of legislative amendments, LLaMandement stands as a significant legal technological milestone, providing a solution that exceeds the scalability of traditional human efforts while matching the robustness of a specialized legal drafter. We release all our fine-tuned models and training data to the community.

==> final_resume_converted.json <==
{
    "1": "Conditionner la mise en place de l'exonération de taxe foncière sur les logements sociaux à une délibération ad hoc des communes ou des epci.",
    "2": "Ouvrir le régime de consolidation de la tva et des taxes assimilées à tous les groupes d'entreprises, quelle que soit leur taille, afin de rétablir l'égalité des entreprises face aux facilitations fiscales permises.",
    "3": "Rendre possible l'option au groupe tva pour certains organismes à but non lucratif, en permettant la combinaison volontaire de leurs comptes ou l'établissement de liens financiers par un faisceau d'indices, sans incidence sur les finances publiques.",
    "4": "Modifier la fiscalité des installations nucléaires de base (inb) pour les small modular reactors (smr) afin de les rendre plus proportionnelles à leur faible puissance, favorisant ainsi leur développement et leur utilisation pour la décarbonation de la production d'énergie.",
    "5": "Fournir une dotation de 10 euros par habitant aux epci ayant adopté un pcaet et de 5 euros par habitant aux régions ayant adopté un sraddet, afin de financer les actions en faveur de la transition écologique et énergétique.",
    "6": "Rétablir la délivrance du certificat d'immatriculation sur le lieu d'établissement du siège social de l'entreprise pour les professionnels de la location de courte durée.",
    "7": "Modifier le modèle des tarifs fixes de la taxe de séjour par catégorie d’hébergement, en permettant aux collectivités territoriales de définir des taux au prix de la nuitée, dans une fourchette de 0,5 % à 3 % du montant factuel pour tous les hébergements de tourisme.",
    "8": "Modifier les niveaux de la taxe de séjour pour les palaces et les logements mis en location de courte durée afin d'assurer un volume de recettes comparable et d'augmenter le coût des nuitées par une augmentation de la taxe de séjour.",
    "9": "Modifier la répartition des recettes de la taxe de séjour entre les communes, le département et la sgp, en instituant une taxe additionnelle de 200% et en réévaluant les parts respectives.",
    "10": "Redonner aux communes la possibilité de refuser l'exonération de 40% de la taxe foncière sur les constructions neuves, afin de réaffecter ces sommes vers l'exonération de logements rénovés performants.",
    "11": "Transformer des exonérations facultatives de taxe foncière sur les propriétés bâties (tfpb) en exonérations de droit pour les établissements privés d'enseignement sous contrat, tout en laissant la faculté aux collectivités concernées de les limiter ou de les supprimer.",
    "12": "Modifier les conditions d'application des exonérations de taxe foncière pour les propriétaires ayant réalisé des travaux de rénovation énergétique, passant d'une mise en place sur délibération de la collectivité à une généralisation par défaut, sauf délibération expresse en sens contraire, entraînant des pertes de recettes pour les budgets locaux.",
    "13": "Formaliser rapidement dans la doctrine fiscale l'usage qui prévalait jusqu'à présent, soit une exonération de l'ensemble des locaux scolaires, en justifiant que les locaux désormais taxés, car considérés comme privatifs, doivent dans le même temps répondre aux normes d'accessibilité des établissements recevant du public.",
    "14": "Soumettre les drives et les établissements de stockage et de logistique servant à la vente à distance à la taxe sur les surfaces commerciales (tascom), afin d'adapter la fiscalité aux nouvelles formes de commerce et d'harmoniser la taxation pour tous les établissements réalisant de la vente au détail.",
    "15": "Déconnecter les taux de la taxe foncière sur les propriétés bâties et les taux de la taxe d'habitation sur les résidences secondaires et autres locaux meublés non affectés à l'habitation principale, afin d'éviter des effets de bord sur les entreprises et les ménages propriétaires de leur résidence principale.",
    "16": "Fusionner les deux taxes sur les logements vacants dans un souci de simplification et de lisibilité, en conservant un vocabulaire juridique et en mentionnant les chiffres importants.",
    "17": "Inclure les véhicules électriques particuliers dans le périmètre du « malus au poids » pour favoriser la filière automobile nationale et réduire l'impact environnemental.",
    "18": "Promouvoir l'utilisation de carburants d'aviation durables (saf) en introduisant un mécanisme de crédit d'impôt pour atténuer le surcoût par rapport au kérosène, afin de favoriser l'émergence d'une filière industrielle viable en france et en europe.",
    "19": "Conserver la rédaction actuelle du code des impositions sur les biens et services pour ne pas alourdir la fiscalité sur les véhicules pick-up.",
    "20": "Réajuster les régimes applicables aux différents types de location et de lutter contre le phénomène d'attrition des résidences principales dans les zones touristiques.",
    "21": "Modifier les conditions de décharge de solidarité fiscale pour les ex-conjoints, en excluant la résidence principale, les biens immobiliers antérieurs au mariage ou au pacs, et le patrimoine reçu par donation ou succession de l'appréciation de la situation patrimoniale.",
    "22": "Permettre une décharge de responsabilité solidaire pour les ex-époux en cas de disproportion marquée entre le montant de la dette fiscale et la situation financière et patrimoniale du demandeur, en tenant compte de l'origine du montant de la dette fiscale de la période de vie commune.",
    "23": "Prolonger l'exonération d'imposition forfaitaire sur les stations radioélectriques déployées dans le cadre du dispositif de couverture ciblée jusqu'à la fin du new deal mobile.",
    "24": "Supprimer la taxe sur les opérateurs télécoms, la toce, qui représente 3 milliards d'euros versés depuis 2009 et impacte fortement leurs capacités d'investissement dans le déploiement de réseaux.",
    "25": "Clarifier le champ des revenus servant d’assiette à la taxe sur les distributeurs de services de télévision, 4ème volet des recettes du financement du fonds de soutien à la création gérée par le cnc.",
    "26": "Revenir au système antérieur à la loi de finances pour 2021 en fixant l'éligibilité de la taxe à la date de délivrance de l'autorisation d'urbanisme.",
    "27": "Permettre aux communes de se constituer une réserve foncière pour le logement aidé et de limiter le phénomène de sur-spéculation immobilière par une majoration de la taxation sur les plus-values immobilières dans certaines zones.",
    "28": "Réduire le prélèvement sur les fonds de roulement des chambres de commerce et d'industrie de 40 m € à 25 m € en 2024, afin de préserver leur capacité d'action au service de l'activité économique et du plein emploi.",
    "29": "Supprimer le prélèvement sur les fonds de roulement des chambres de commerce et d'industrie (cci) à hauteur de 40 m € dès 2024, afin de préserver leur capacité d'action au service de l'activité économique et du plein emploi.",
    "30": "Maintenir les communes de montagne dans le dispositif de soutien aux territoires ruraux, en reconnaissant leur caractère spécifique et en assurant la continuité du soutien de l'état.",
    "31": "Modifier les critères d'éligibilité des communes pour être classées dans le dispositif france ruralités revitalisation en fonction du classement des départements en zone de montagne.",
    "32": "Modifier la base de zonage pour la réforme des zones de revitalisation rurale en privilégiant le niveau communal plutôt qu'intercommunal, afin d'améliorer la ciblage local des aides et de corriger les biais existants.",
    "33": "Modifier un critère d'éligibilité du dispositif pour le futur zonage france ruralités revitalisation en prenant en compte la densité départementale.",
    "34": "Revenir aux critères en vigueur pour le dispositif de zrr, en attendant une prochaine réforme, en modifiant les critères d'éligibilité des collectivités territoriales à certaines aides publiques et en proposant un gage sur les tabacs pour respecter les règles de la recevabilité financière.",
    "35": "Compléter le droit de proposition du préfet de région pour le classement des communes défavorisées dans le dispositif france ruralités revitalisation.",
    "36": NaN,
    "37": "Reporter l'application d'une réforme territoriale concernant les zones rurales en france jusqu'au 31 décembre 2024, afin de permettre aux élus locaux et aux communes de mieux anticiper les conséquences et d'engager une discussion sur les critères et le contenu du dispositif.",
    "38": NaN,
    "39": "Obtenir une évaluation précise des conséquences du nouveau france ruralités revitalisation pour les communes concernées.",
    "40": "Calculer la répartition de la taxe additionnelle sur les éoliennes en mer entre les communes littorales en fonction de leur population \"dgf\" et en majorant les communes disposant de résidences secondaires d'un habitant par résidence secondaire.",
    "41": "Permettre la coexistence de la taxe d'enlèvement des ordures ménagères (teom) avec la redevance d'enlèvement des ordures ménagères incitative (reomi) dans une même intercommunalité, en supprimant l'interdiction de financement mixte et en levant les verrous à la mise en place de la tarification incitative.",
    "42": "Relever le plafond d'affectation de la taxe annuelle sur les engins maritimes à usage personnel (taemup) pour le conservatoire du littoral, afin de soutenir son activité en croissance permanente et de préserver et valoriser les espaces naturels du littoral.",
    "43": "Modifier les dispositions relatives à la procédure de repli des entreprises.",
    "44": "Modifier les dispositions relatives à la procédure de repli des entreprises.",
    "45": "Limiter la solidarité fiscale entre ex-conjoints en excluant certains biens du calcul de la situation patrimoniale.",
    "46": "Inclure dans les conditions d'examen de la demande de décharge de responsabilité solidaire des ex-époux, l'appréciation de l'origine du montant de la dette fiscale de la période de vie commune.",
    "47": NaN,
    "48": "Sécuriser juridiquement et préciser l'application du taux réduit de tva à 5,5% pour les travaux induits et indissociablement liés aux travaux de rénovation énergétique.",
    "49": NaN,
    "50": "Permettre aux collectivités locales de mettre en place une tarification incitative pour la gestion des déchets sur une partie seulement de leur territoire, en supprimant le délai d'harmonisation des modes de financement du service public de gestion des déchets. cette mesure vise à favoriser l'accélération de la transition écologique et à atteindre les objectifs nationaux et européens de réduction des déchets et d'augmentation des taux de recyclage.",
    "51": "Permettre aux élus locaux la mise en œuvre d'une tarification sociale en cas de passage en tarification incitative sur un territoire, améliorant ainsi le caractère incitatif de la fiscalité des déchets tout en favorisant l'équité sociale.",
    "52": NaN,
    "53": "Relancer l'offre de logements en rééquilibrant la taxation des revenus locatifs et en offrant aux bailleurs privés la possibilité de se considérer comme des entrepreneurs investissant, entretenant et rénovant des logements de bonne qualité.",
    "54": "Permettre l'imputation sur le revenu global du déficit provenant des dépenses de rénovation énergétique pour les logements loués en meublé à titre de résidence principale, et d'introduire une charge fiscale de performance énergétique pour les acquisitions de logements locatifs.",
    "55": "Protéger le conjoint survivant en lui permettant de prélever certains biens de la communauté avant tout partage, sans être soumis au droit de partage.",
    "56": "Rendre optionnelle l'application d'un abattement de 20% sur la valeur vénale réelle de l'immeuble constituant la résidence principale du défunt, du conjoint et de certains de leurs enfants, afin d'éviter une plus-value immobilière plus importante en cas de revente rapide du bien après le décès.",
    "57": "Créer un nouvel abattement de 100 000 euros pour les transmissions par donations ou successions aux enfants du conjoint ou de son partenaire de pacs, afin de réduire la fiscalité actuelle de 60% pour ces situations.",
    "58": "Créer un véritable « dutreil du logement » pour fluidifier la transmission de logements par donation, en exonérant les droits de mutation à titre gratuit sous certaines conditions.",
    "59": "Étendre l'abattement de 31 865 € aux legs consentis aux petits-enfants, afin de permettre aux grands-parents de léguer plus facilement à leurs petits-enfants en cas de crainte de ne pouvoir financer leur dépendance.",
    "60": "Uniformiser la formalité d'enregistrement sur état avec dispense du droit fixe de 125 euros pour les pactes civils de solidarité (pacs) conclus par acte notarié et les promesses de vente afférentes à un immeuble ou à un droit immobilier reçues par acte notarié.",
    "61": "Modifier les conditions de déchéance d'un régime fiscal favorable en cas de défaut de production d'une pièce justificative ou de rupture partielle d'un engagement.",
    "62": "Permettre au nu-propriétaire de bénéficier d'une restitution des droits de mutation en cas d'ouverture d'un usufruit successif, afin d'éviter une surimposition fiscale.",
    "63": "Supprimer toute solidarité fiscale entre acquéreur et vendeur quelle que soit la nature de l'entreprise.",
    "64": NaN,
    "65": NaN,
    "66": "Fixer les conditions des taux d'intérêt des prêts collectifs pour la rénovation énergétique des immeubles à copropriété à la date de signature du contrat de prêt, plutôt qu'à la date d'émission de l'offre, afin d'éviter les pertes de marge pour le prêteur ou les marges supplémentaires indues au détriment des finances de l'état.",
    "67": "Pérenniser la dotation de 107 m€ versée aux collectivités régionales en 2022 et 2023 pour assurer la neutralité budgétaire de la réforme des impôts de production et conserver le même niveau de recettes au titre du financement de la formation professionnelle.",
    "68": "Réintégrer les participations échelonnées des collectivités territoriales au financement des équipements publics dans le cadre d'une concession d'aménagement dans le périmètre des dépenses éligibles au fctva, afin de soutenir leur capacité d'investissement durable dans un contexte tendu de mutation des territoires pour l'atteinte de l'objectif de \"zéro artificialisation nette\" (zan).",
    "69": "Créer une nouvelle taxe nationale obligatoire en remplacement des deux taxes actuelles sur les plus-values de cession de terrains nus rendus constructibles, en harmonisant les assujettis, en étendant le champ de la taxe, en unifiant l'assiette, en rehaussant les taux, et en affectant le produit de la taxe aux agences de l'eau, afin de simplifier le droit, de désincentiver l'artificialisation et d'améliorer le rendement.",
    "70": "Porter le prélèvement sur le fonds de roulement des cci à 25 millions d'euros pour compenser le maintien du niveau de produit des deux taxes affectées aux chambres consulaires, évalué à 525 millions d'euros en 2023, et préserver leur rôle dans l'accompagnement de projets entrepreneuriaux et la redynamisation des territoires.",
    "71": "Mettre en place une tarification sociale du service public de gestion des déchets pour les collectivités territoriales en tarification incitative, en prenant en compte des critères sociaux tels que le niveau d'imposition, le bénéfice de minimas sociaux et l'âge des occupants du foyer.",
    "72": "Supprimer la disposition limitant les recettes de la taxe d'enlèvement des ordures ménagères incitative (teomi) à 110% de celles de la teom de l'année précédente, en raison de la complexité et des frais de gestion qu'elle engendre sans apporter de garantie budgétaire supplémentaire.",
    "73": "Limiter le montant de la franchise en base tva applicable aux petites entreprises étrangères en france, afin de réduire les distorsions de concurrence et les risques de fraude.",
    "74": "Créer un régime universel d'investissement locatif privé, lisible et stable, en reconnaissant la nature d'activité économique de l'investissement locatif privé.",
    "75": "Maintenir les taux de réduction d'impôt liés au dispositif pinel jusqu'en 2024 pour relancer la construction neuve et le logement locatif à loyers maîtrisés.",
    "76": "Rétablir le ptz dans le neuf collectif et individuel sur l'ensemble du territoire, avec des mesures complémentaires telles qu'un retour à une quotité de 40% et une réactualisation des barèmes.",
    "77": "Rétablir le crédit d'impôt en faveur de la rénovation énergétique des locaux tertiaires des pme, en incluant notamment les menuiseries extérieures et les protections solaires mobiles.",
    "78": "Mettre en place un dispositif d'amortissement accéléré pour soutenir les investissements réalisés par les entreprises de commerce de détail dans la transformation digitale.",
    "79": "Mettre en place un dispositif de suramortissement pour soutenir les investissements des entreprises de commerce de détail dans la transformation écologique et énergétique, afin de réduire leur consommation d'énergie d'ici 2024 et 2030.",
    "80": "Mettre en place un dispositif de suramortissement pour soutenir les investissements des entreprises de commerce de détail dans l'acquisition et la pose d'infrastructures de recharge de véhicules électriques.",
    "81": "Mettre en place un dispositif de suramortissement pour soutenir les investissements des entreprises de commerce de détail dans la mise en conformité avec les obligations environnementales.",
    "82": "Harmoniser la fiscalité applicable à la transmission à titre gratuit de biens ruraux loués par bail à long terme sur le dispositif applicable aux transmissions d'entreprises (ou pacte dutreil), afin de favoriser la stabilité du foncier attaché aux exploitations viticoles et agricoles.",
    "83": "Revaloriser annuellement le plafond de la taxe affectée aux chambres d'agriculture via une indexation sur l'indice des prix à la consommation, supprimant ainsi la limite maximale de hausse du montant perçu par une chambre d'une année sur l'autre.",
    "84": "Favoriser la transmission d'exploitations agricoles et viticoles dans un cadre familial en portant le taux d'exonération fiscale à 85% en échange d'un engagement d'affectation des biens à l'exploitation pendant 18 ans.",
    "85": "Réformer l'impôt sur la fortune immobilière (ifi) en excluant la résidence principale du patrimoine taxable, afin de garantir l'équité fiscale et de protéger les classes moyennes supérieures des conséquences de la flambée des prix de l'immobilier.",
    "86": "Augmenter de 30% à 50% l'abattement sur la valeur de la résidence principale dans le calcul de l'impôt sur fortune immobilière pour tenir compte de l'inflation immobilière.",
    "87": "Soutenir les exploitations agricoles et viticoles face à l'inflation en indexant les plafonds d'exonération des droits de mutation à titre gratuit.",
    "88": "Permettre aux exploitants agricoles d'échanger des parcelles de terrain pour réduire les coûts économiques et environnementaux, en adaptant la fiscalité et en élargissant les conditions d'éligibilité aux régimes fiscaux favorables.",
    "89": "Réintégrer les dépenses d'investissement réalisées par les collectivités pour les équipements sportifs parmi les dépenses éligibles au fctva.",
    "90": "Augmenter le plafond des moyens alloués à l'agence nationale du sport (ans) pour financer le sport français et répondre aux besoins en infrastructures sportives, notamment à l'approche des jeux olympiques et paralympiques de paris 2024.",
    "91": "Mettre fin à une inégalité de traitement entre des activités relevant du champ du sport et d'engager la réflexion sur la nécessité de lisser les taux de tva pour les activités similaires que sont le sport, le loisir et le divertissement.",
    "92": "Proposer une augmentation significative de la taxe générale sur les activités polluantes (tgap) sur les déchets enfouis ou incinérés d'ici 2025, afin de favoriser la réduction des déchets non recyclés et de financer des politiques environnementales. l'amendement suggère d'affecter le produit de la tgap vers des dépenses en faveur de la transition écologique, notamment le fonds d'accélération de la transition écologique dans les territoires (fonds vert) et le fonds exceptionnel d'investissement (fei) pour les outre-mer.",
    "93": "Indexer les plafonds d'exonération des plus-values des petites entreprises tous les trois ans en fonction de l'évolution triennale de la limite supérieure de la première tranche de l'impôt sur le revenu.",
    "94": "Revaloriser et indexer le plafond d'application du taux réduit de l'impôt des sociétés des petites et moyennes entreprises confrontées à un cadre fortement inflationniste.",
    "95": "Prolonger le crédit d'impôt en faveur des représentations théâtrales d'œuvres dramatiques jusqu'au 31 décembre 2026 et de modifier le critère de diffusion dans deux lieux différents sur une période de dix-huit mois consécutifs.",
    "96": "Prolonger le crédit d'impôt théâtre d'un an, jusqu'au 31 décembre 2026, afin de permettre une évaluation complète de son efficacité et d'envisager des ajustements adaptés.",
    "97": "Modifier le critère du crédit d'impôt théâtre pour mieux répondre aux besoins du secteur et faciliter la diffusion des productions théâtrales sur le territoire national.",
    "98": "Préciser le champ des activités éligibles à l'exonération partielle de droits de mutation à titre gratuit prévue par le cgi, en fixant une quote-part d'affectation à 15% et en remettant en cause l'équilibre du pacte dutreil.",
    "99": "Majorer la taxe additionnelle sur la taxe foncière sur les propriétés non bâties pour financer les chambres d'agriculture.",
    "100": "Limiter le montant de la franchise applicable et de proposer un niveau de franchise deux fois moins important que celui retenu par la disposition initiale, afin de réduire le risque de fraude et de concurrence déloyale, et de permettre un gain pour les finances publiques évalué à plus d'un milliard d'euros.",
    "101": "Rétablir le ptz dans le neuf collectif et individuel sur l'ensemble du territoire.",
    "102": "Maintenir les taux de réduction d'impôt liés au dispositif pinel pour les années 2023 et 2024, afin d'améliorer l'offre de logements locatifs sous plafonds de loyer et de ressources.",
    "103": "Modifier le crédit d'impôt en faveur des métiers d'arts (cima) pour inclure les rémunérations des dirigeants non-salariés de petites entreprises, afin de mieux soutenir les métiers d'art et garantir le développement des compétences et savoir-faire.",
    "104": "Rétablir le ptz dans le neuf collectif et individuel sur l'ensemble du territoire, avec des mesures complémentaires telles qu'un retour à une quotité de 40% et une réactualisation des barèmes.",
    "105": "Maintenir les taux de réduction d'impôt liés au dispositif pinel pour les années 2023 et 2024 afin de relancer la construction neuve et le logement locatif à loyers maîtrisés.",
    "106": "Augmenter l'abattement de droit commun pour les donations entre vifs effectuées avant 80 ans, de 100 000 à 150 000€, afin de favoriser et d'anticiper les transmissions d'exploitations agricoles et viticoles dans le cadre familial.",
    "107": "Libérer les services départementaux d'incendie et de secours et les associations affiliées à la fédération nationale de protection civile de certaines taxes sur l'immatriculation des véhicules, notamment le malus écologique et le malus au poids.",
    "108": "Créer un crédit d'impôt sur le revenu pour encourager les particuliers à financer la réhabilitation des systèmes d'assainissement individuel, avec un plafond de 5 000 euros et des dépenses fixées par décret en conseil d'état.",
    "109": "Doubler les abattements en cas de donation entre vifs pour encourager la transmission au profit des jeunes générations.",
    "110": "Réduire le rappel fiscal de 15 à 10 ans pour encourager les donations et générer des recettes supplémentaires pour l'état et les collectivités.",
    "111": "Soustraire la rénovation d'hôtels et d'établissements de santé privés aux conditions établies dans le règlement européen, en optimisant les investissements éligibles pour ces travaux au-delà de l'acquisition, l'extension ou la création.",
    "112": "Majorer temporairement le taux de crédit d'impôt pour les pme et les tpe en corse afin de soutenir leur développement et préserver l'emploi.",
    "113": "Porter à 50% le taux de réduction pour les souscriptions de fip corse en 2024 afin de favoriser l'investissement dans les entreprises insulaires.",
    "114": "Supprimer la nouvelle taxe sur les concessions aéroportuaires et autoroutières, qui visait à financer des investissements ferroviaires, car elle serait injuste pour les territoires insulaires et les petits aéroports connectés aux grands aéroports concernés.",
    "115": "Permettre aux groupes politiques des conseils départementaux et régionaux de se constituer en associations et de gérer librement les enveloppes de fonctionnement allouées.",
    "116": "Rétablir le ptz dans le neuf collectif et individuel sur l'ensemble du territoire, avec des mesures complémentaires telles qu'un retour à une quotité de 40% et une réactualisation des barèmes.",
    "117": "Réduire le taux plancher de la redevance pour l'irrigation non gravitaire à 0,5 centime d'euros/m3 en catégorie 1 et à 1 centime d'euros/m3 en catégorie 2, correspondant à 10% du plafond au lieu de 28%.",
    "118": "Maintenir les taux actuels pour la redevance pour pollution diffuse afin d'éviter une augmentation supplémentaire de 37 millions d'euros sur la production et de ne pas aggraver les distorsions de concurrence avec les autres états membres de l'union européenne.",
    "119": "Retirer les alinéas modifiant l'assiette pour le calcul de la redevance afin de préserver l'irrigation gravitaire dans les territoires où elle répond aux enjeux sociétaux.",
    "120": "Supprimer les possibilités d'adapter le tarif de la redevance élevage par unité géographique, tout en maintenant l'exception des activités agricoles.",
    "121": "Permettre le déblocage de l'épargne retraite dans le cadre de la dépendance de l'adhérent, de son conjoint ou de ses ascendants, afin d'améliorer la couverture de ce risque et de renforcer l'attrait du per.",
    "122": "Créer un régime universel d'investissement locatif privé, lisible et stable, en reconnaissant la nature d'activité économique de l'investissement locatif privé.",
    "123": "Proposer une réduction de la franchise en base tva pour les petites entreprises étrangères afin de limiter les distorsions de concurrence et d'augmenter les recettes publiques.",
    "124": "Modifier le crédit d'impôt métiers d'art (cima) pour inclure les rémunérations des dirigeants non-salariés dans l'assiette du crédit d'impôt, avec un plafond de 45 000 € par an, pour soutenir les entreprises hautement qualifiées dans ce secteur.",
    "125": "Corriger une distorsion dans le lissage des taux de taxe d'habitation pour les résidences secondaires dans le cas de fusions d'intercommunalités, afin d'éviter une perte pérenne de ressources fiscales pour certaines intercommunalités.",
    "126": "Mettre en place un amortisseur socio-environnemental sur le prix du gaz pour garantir la compétitivité des énergies renouvelables et protéger les ménages, les entreprises et les collectivités en cas d'envolée des prix.",
    "127": "Territorialiser la contribution climat énergie pour financer la transition écologique en dotant les epci et régions d'un versement de 15 à 7 euros par habitant, conditionné à des engagements concrets sur leurs actions en faveur de la transition énergétique.",
    "128": "Financer l'ingénierie territoriale pour la mise en œuvre des contrats de relance et de transition écologique, en affectant une partie de la fiscalité environnementale.",
    "129": "Supprimer la plupart des avantages fiscaux liés à la consommation d'énergies fossiles pour favoriser la transition écologique.",
    "130": "Redistribuer les recettes générées par la tgap déchets à l'ademe pour financer des actions visant à réduire les déchets résiduels et développer l'économie circulaire.",
    "131": "Compléter le dispositif de taxation des déchets en créant une réfaction de tgap pour les collectivités ayant réduit le stockage de déchets.",
    "132": "Compléter le dispositif de la tgap par un volet incitatif pour les collectivités ayant atteint l'objectif de réduction du stockage de déchets, en instaurant une réfaction sous forme d'un reversement des recettes de la tgap aux collectivités performantes.",
    "133": "Compléter le dispositif de la tgap par un volet incitatif pour les collectivités qui investissent en faveur de l'économie circulaire, renforçant ainsi la cohérence fiscale et incitant les collectivités à améliorer leurs dispositifs et installations.",
    "134": "Réduire la pression fiscale sur les collectivités pour l'élimination de déchets résiduels inévitables en leur accordant une franchise de 120 kg/hab.",
    "135": "Mettre en place une taxe générale sur les activités polluantes pour la proportion de déchets gérée par les éco-organismes qui n'aurait pas été recyclée au regard des objectifs de prévention et de gestion des déchets qui leur étaient fixés par la réglementation.",
    "136": "Mettre en place une éco-contribution de 0,03 euros par unité sur les produits non recyclables et non couverts par la rep, afin de réduire les déchets et encourager l'économie circulaire.",
    "137": "Mettre en place une éco contribution de 0,03 euros par unité sur les produits en plastique non recyclables pour inciter à l'économie circulaire et réduire les déchets.",
    "138": "Permettre l'instauration d'une taxe d'enlèvement des ordures ménagères incitative à une échelle collective pour encourager la réduction de la quantité de déchets produite.",
    "139": "Permettre aux collectivités de mettre en place un tarif progressif pour les redevances d'enlèvement des ordures ménagères, en tenant compte de critères sociaux et en octroyant des aides au paiement des factures.",
    "140": "Réduire le taux de tva sur la fourniture de froid distribuée par réseaux pour répondre de manière durable aux enjeux liés au réchauffement climatique et réduire les émissions de co2.",
    "141": "Supprimer le plafond mordant pour les agences de l'eau afin de permettre une meilleure gestion de l'eau dans les territoires.",
    "142": "Rééquilibrer le niveau des redevances prélèvements pour les usagers du service public local de l'eau, en alignant les plafonds et en intégrant des seuils planchers pour chaque usage, tout en visant une mise en œuvre effective des taux planchers cibles au 1er janvier 2028.",
    "143": "Créer un seuil plancher et d'augmenter les plafonds de la redevance pour la pollution industrielle de l'eau, afin de rééquilibrer les recettes entre les redevances domestiques et non domestiques, et d'inciter à la réduction de l'usage de substances polluantes.",
    "144": "Augmenter fortement le taux de redevance sur les produits phytosanitaires pour modifier les pratiques et diminuer l'usage des pesticides, générant ainsi 385 millions d'euros supplémentaires pour financer les installations de traitement de l'eau potable.",
    "145": "Créer une redevance sur les micropolluants dans les milieux aquatiques, afin de financer des actions préventives et curatives pour réduire leur impact sur l'environnement et la santé humaine.",
    "146": "Ré-instaurer une taxe sur les eaux pluviales, déterminée et collectée par les collectivités en charge de la gestion des eaux pluviales, afin d'encourager la déconnexion des surfaces imperméabilisées et de réduire les investissements à réaliser en aval.",
    "147": "Réintégrer le compte 212 \"agencements et aménagements de terrains\" à l'assiette éligible du fctva et de proposer un rattrapage des sommes non recouvrées pour les équipements sportifs sur les années d'automatisation du fctva, pour un montant de 100m€.",
    "148": "Financer la mise aux normes des grands stades lors de l'euro 2016 de football en instaurant une surtaxe temporaire de 0,3% sur les jeux fdj, hors paris sportifs.",
    "149": "Déplafonner la taxe sur les paris sportifs afin de financer davantage les politiques publiques sportives en france.",
    "150": "Reporter l'application de la réforme territoriale france ruralités revitalisation de 2024 à 2026 pour permettre aux élus locaux et aux communes de mieux anticiper les conséquences et engager une discussion sur les critères et le contenu du dispositif.",
    "151": "Redistribuer la croissance de la cvae, perçue par l'état jusqu'en 2027, aux collectivités locales via le programme \"territoires d'industrie\".",
    "152": "Protéger les exploitations agricoles et viticoles familiales en allégeant la fiscalité des donations et successions, en échange d'un engagement de conservation des biens pendant une longue durée.",
    "153": "Indexer les plafonds d'exonération des plus-values des petites entreprises en fonction de l'évolution triennale de la limite supérieure de la première tranche de l'impôt sur le revenu.",
    "154": "Faciliter le processus d'immatriculation des véhicules pour les professionnels de la location de courte-durée en permettant la délivrance du certificat d'immatriculation sur le lieu de leur siège social, plutôt que sur le lieu du premier contrat de location.",
    "155": "Renforcer l'attractivité de l'examen de conformité fiscale (ecf) pour les petites entreprises et d'accorder la prescription fiscale sur les dépenses et charges de l'entreprise dès lors qu'elle se soumet à un ecf par un tiers de confiance, avec un compte-rendu de mission positif, pour assurer sa sécurité fiscale et la permettre de se concentrer sur son cœur de métier.",
    "156": "Promouvoir la transparence fiscale et le civisme fiscal chez les micro-entrepreneurs en encourageant leur adhésion à des organismes de gestion agréés ou l'utilisation de services comptables professionnels, avec un délai de reprise réduit de deux années en cas de non-respect des obligations comptables.",
    "157": "Supprimer les avantages fiscaux excessifs accordés aux fédérations internationales sportives (fis) pour les inciter à installer leur siège social en france, en raison de possibles atteintes au principe constitutionnel de l'égalité devant l'impôt et des motivations illusoires avancées par le gouvernement.",
    "158": "Préserver la possibilité pour un mineur d'être titulaire d'un plan d'épargne retraite individuel (per) ouvert par ses représentants légaux.",
    "159": "Demander une évaluation des produits d'épargne pour mineurs par le comité consultatif du secteur financier, afin d'évaluer leur utilisation, performance et frais, et de décider éventuellement de procéder à une rationalisation de ces produits.",
    "160": "Corriger une erreur matérielle.",
    "161": "Modifier l'article 42 de la loi de finances rectificative pour 2013 en transformation de l'article l. 136-6 du code de la sécurité sociale pour éviter un entrechoquement entre plusieurs dispositions législatives.",
    "162": "Réduire l'impôt sur les souscripteurs de contrats de \"rente de survie\" pour les personnes handicapées, en supprimant les dispositions inefficaces et en précisant celles dont la portée est réelle, notamment en plafonnant la réduction d'impôt à 1 525 euros, majoré de 300 euros par enfant à charge ou personne handicapée.",
    "163": "Proroger jusqu'en 2026 la réduction d'impôt pour les souscriptions en capital d'œuvres cinématographiques ou audiovisuelles (sofica), tout en réduisant le taux de réduction d'impôt à 36% et abaissant le plafond de la réduction à 15 000 euros.",
    "164": "Clarifier et de sécuriser juridiquement la prorogation du plafond dérogatoire de 1 000 euros de la réduction d'impôt pour les dons versés aux associations, couvrant les années 2023 à 2026, en remplaçant les mots \"2020 à 2023\" par \"2024 à 2026\" dans l'article 200 du cgi.",
    "165": "Supprimer les références aux articles encadrant un dispositif d'exonération de droits d'enregistrement abrogé.",
    "166": "Corriger une erreur de syntaxe et de supprimer des dispositions abrogées au sein du code monétaire et financier et du code rural et de la pêche maritime, en remplaçant les références caduques par des articles toujours en vigueur.",
    "167": "Modifier l'article 3 unvicies pour exonérer de droits de mutation par décès la transmission des biens ayant fait l'objet d'une spoliation dans le contexte des persécutions antisémites, lorsque la restitution se fait au profit des ayants droit du propriétaire spolié décédé.",
    "168": "Permettre l'exonération de droits de mutation à titre gratuit pour les dons d'argent dans le cadre familial, pour l'acquisition ou la construction de résidences principales ou des travaux de rénovation énergétique, dans la limite de 100 000 euros et pour une durée de deux ans.",
    "169": "Prévoir une évaluation du dispositif de dépense fiscale proposé pour s'assurer de son efficacité, connaître son coût et éclairer le débat parlementaire.",
    "170": "Supprimer les exonérations fiscales accordées aux fédérations sportives internationales reconnues par le cio, en raison de questions de conformité constitutionnelle et de l'inacceptabilité d'un tel \"cadeau fiscal\" pour la nation.",
    "171": "Créer un crédit d'impôt pour les investissements dans l'industrie verte, notamment la production d'électrolyseurs pour le développement de l'hydrogène bas carbone.",
    "172": "Préciser que les entreprises bénéficiaires du c3iv doivent exploiter les investissements éligibles en france pendant au moins cinq ans à compter de leur mise en service.",
    "173": "Proroger de trois ans la réduction d'impôt accordée aux entreprises pour la mise à disposition de vélos aux salariés, jusqu'au 31 décembre 2026.",
    "174": "Modifier l'article 5 ter pour fixer la date de prorogation de l'exonération d'impôt au 15 juillet 2025 et d'évaluer son impact à l'issue de sa prolongation.",
    "175": "Rendre opérationnel le dispositif de suramortissement pour les opérations de transformation d'un véhicule lourd d'une motorisation thermique à une motorisation électrique, en précisant les taux de déduction fiscale en fonction du ptac, en spécifiant que la pile à combustible doit fonctionner à l'hydrogène, en harmonisant la rédaction de la période d'application et en précisant que le bénéfice de la déduction ne peut bénéficier à la fois à l'entreprise qui prend le véhicule en crédit-bail ou en location et à celle qui le donne.",
    "176": "Supprimer l'article 5 septies au profit du 5 sexies pour éviter la concurrence juridique et améliorer la clarté du texte.",
    "177": "Conserver le dispositif de suramortissement pour le verdissement de la flotte de navires, en modifiant uniquement le taux applicable à l'utilisation d'hydrogène ou de toute autre propulsion décarbonée comme énergie propulsive principale, passant de 125% à 120% pour se conformer à la révision du droit européen.",
    "178": "Réinstituer le mécanisme de suramortissement pour soutenir l'achat d'engins à motorisation alternative au gazole non routier et accélérer la transition écologique, tout en respectant les principes de bonne gestion des finances publiques et en limitant la durée de réinstauration à trois ans.",
    "179": "Supprimer l'article concernant l'élargissement du dispositif des jeunes entreprises innovantes (jei) en raison d'une hausse de coût de 190 millions d'euros sans élément circonstancié sur son utilité et d'un abaissement du seuil des dépenses de recherche induisant un effet d'aubaine pour des entreprises non considérées comme des moteurs de recherche et d'innovation, au regard de la situation dégradée des comptes publics et de la nécessité de ne pas engager de nouvelles dépenses fiscales sans utilité solidement établie.",
    "180": "Supprimer la création des catégories des jeunes entreprises d'innovation et de croissance (jeic) et de jeune entreprise d'innovation de rupture (jeir) pour maintenir la cohérence du dispositif des jeunes entreprises innovantes (jei).",
    "181": "Recentrer le dispositif proposé à l'article 5 quindecies en supprimant les dispositions relatives aux réductions d'impôt prévoyées pour les jeunes entreprises d'innovation et de croissance (jeic) et pour les jeunes entreprises d'innovation et de rupture (jeir), tout en soumettant la réduction d'impôt sur le revenu pour les jei aux règles de droit commun du dispositif « madelin » (ir-pme).",
    "182": "Proroger de deux ans, jusqu'au 31 décembre 2025, la bonification temporaire du taux de la réduction d'impôt sur le revenu pour la souscription au capital des petites et moyennes entreprises, des entreprises solidaires d'utilité sociale et des foncières solidaires, maintenant le taux de droit commun à 25 % pendant deux années supplémentaires.",
    "183": "Insérer une mention concernant les éleveurs et entraîneurs de chevaux dans la liste des sociétés pouvant opter pour l'imposition à l'impôt sur les sociétés au 3 de l'article 206 du code général des impôts, mais il est inopérant et méconnaît la séparation constitutionnelle entre les domaines de la loi et du règlement.",
    "184": "Recentrer l'avantage fiscal sur les cessions de locaux professionnels, en excluant les terrains à bâtir, pour être en cohérence avec l'objectif de \"zéro artificialisation nette\".",
    "185": "Évaluer l'efficacité du taux réduit d'impôt sur les sociétés pour les plus-values de cessions de biens transformés en logements, conformément à l'article 7 du projet de loi de programmation des finances publiques pour les années 2023 à 2027.",
    "186": "Créer une taxe sur les plateformes de diffusion de musique pour financer le centre national de la musique (cnm).",
    "187": "Proroger de façon anticipée le bénéfice du crédit d'impôt pour dépenses de production d'œuvres phonographiques (cipp) pour trois ans, jusqu'au 31 décembre 2026.",
    "188": "Proroger le bénéfice du crédit d'impôt pour dépenses de production d'œuvres cinématographiques et audiovisuelles pour deux ans, jusqu'au 31 décembre 2026.",
    "189": "Proroger le bénéfice du crédit d'impôt spectacles vivants musicaux ou de variétés (cisv) pour trois ans, jusqu'au 31 décembre 2026, afin de respecter l'article 7 du projet de loi de programmation des finances publiques pour 2023 à 2027 et d'évaluer ses effets avant une nouvelle prorogation.",
    "190": "Supprimer l'article 5 quatervicies pour éviter des dispositifs redondants et améliorer la clarté du texte et des débats.",
    "191": "Élargir le bénéfice du crédit d'impôt spectacles vivants musicaux ou de variétés (cisv) aux spectacles de musiques actuelles dont une des dates de la tournée se situe dans une salle supérieure à la jauge autorisée, dans la limite de 2 900 places.",
    "192": "Réévaluer l'utilité du crédit d'impôt pour les spectacles de cirque, en raison de son faible impact et de l'absence d'évaluation préalable.",
    "193": "Proroger pour 3 ans le crédit d'impôt pour dépenses d'édition d'œuvres musicales, créé en 2022 et devant prendre fin au 31 décembre 2024.",
    "194": "Supprimer l'article 5 tertricies qui ne s'inscrit pas dans le domaine des lois de finances et qui modifie un texte adopté au sénat en enjambant la discussion parlementaire normale.",
    "195": "Supprimer l'article 5 sextricies au profit du 5 quintricies pour éviter des dispositions juridiquement concurrentes et améliorer la clarté du texte.",
    "196": "Modifier le texte en introduisant des changements rédactionnels.",
    "197": "Rendre facultative l'exonération de taxe foncière sur les logements sociaux rénovés pour les collectivités territoriales concernées.",
    "198": "Limiter à 2026 la prorogation du prêt à taux zéro (ptz) et de l'éco-prêt à taux zéro (éco-ptz) en cohérence avec l'article 7 du projet de loi de programmation des finances publiques.",
    "199": "Corriger la date d'entrée en vigueur des mesures d'ajustement du crédit d'impôt sur les sociétés compensant la suppression d'exonération de la tfpb, en incluant à compter du 1er janvier 2023 le montant de la taxe spéciale d'équipement perçue au profit de l'établissement public local société grand projet du sud-ouest (gpso) parmi les taxes additionnelles à la tfpb compensées par le crédit d'impôt.",
    "200": "Supprimer les restrictions du bénéfice de l'aide fiscale aux investissements productifs en outre-mer, sans évaluation préalable ni études d'impact, et de reporter ces suppressions pour une consultation et des études approfondies sur les conséquences.",
    "201": "Libérer mayotte de la redevance pour pollution de l'eau d'origine domestique jusqu'à la fin de l'année 2027, en raison de la grave crise de l'eau structurelle et de la sécheresse persistante.",
    "202": "Modifier le texte en introduisant des changements rédactionnels.",
    "203": "Limiter les nouvelles dépenses fiscales créées par l'article 7 du projet de loi de programmation des finances publiques 2023-2027 jusqu'à la fin de l'année 2026 et d'évaluer leurs caractéristiques, efficacité et coût en temps utile pour décider de leur prorogation.",
    "204": "Modifier le texte en introduisant des changements rédactionnels.",
    "205": "Garantir la cohérence avec la nouvelle dénominati on des zones de revitalisation rurale introduite par l’article 7.",
    "206": "Modifier le taux de tva sur les billetteries des compétitions de jeux vidéo en les rattachant à une base légale plus robuste, en les calquant sur les droits d'admission des spectateurs aux compétitions de \"sports cérébraux\" comme les échecs, le bridge ou le go, tout en limitant ces nouvelles dépenses fiscales jusqu'à la fin de l'année 2026 et en prévoyant leur évaluation en temps utile pour décider de leur prorogation.",
    "207": "Limiter les nouvelles dépenses fiscales créées par l'article 7 du projet de loi de programmation des finances publiques 2023-2027 jusqu'à la fin de l'année 2026 et d'évaluer leurs caractéristiques, efficacité et coût en temps utile pour décider de leur prorogation.",
    "208": "Reporter l'entrée en vigueur de la facturation électronique pour les grandes entreprises au 1er juillet 2025 et supprimer la possibilité de décalage ultérieur par décret.",
    "209": "Mettre fin à la minoration de l'accise sur l'électricité pour les particuliers afin de substituer une aide ciblée et renforcée sur les ménages modestes et les classes moyennes, sous la forme d'un chèque énergie.",
    "210": "Supprimer les alinéas qui accordent au pouvoir exécutif une liberté trop grande pour majorer le tarif de l'accise sur le gaz naturel, et de demander au gouvernement de préciser le niveau du tarif retenu devant la représentation nationale.",
    "211": "Simplifier le système juridique.",
    "212": "Modifier les conditions de financement du fonds de garantie des assurances obligatoires de dommages (fgao) en alignant l'assiette et la fourchette des taux de la contribution des assureurs sur ceux des assurés, tout en fixant la borne supérieure de cette contribution à 1% au lieu de 2%.",
    "213": "Redistribuer une partie du produit de la nouvelle taxe sur les infrastructures de transport de longue distance aux départements, communes et groupements de communes pour l'entretien de leur voirie.",
    "214": "Réformer les redevances de l'eau, mais il présente encore de nombreuses incertitudes et pourrait entraîner des augmentations importantes pour les collectivités territoriales et les agriculteurs.",
    "215": "Créer une taxe incitative pour réduire l'intensité d'émission de gaz à effet de serre dans les transports à partir du 1er janvier 2025, avec un pourcentage national cible de réduction fixé à 5% pour 2025, mais sans visibilité sur la trajectoire fiscale pour les années suivantes.",
    "216": "Supprimer les dispositions de l'article 16 sexies qui, à partir de 2025, prévoient de réviser profondément les modalités de fixation des tarifs des aéroports pour la sécurité et la sûreté, en supprimant la référence à un tarif dans la loi et en laissant une latitude quasi-totale au gouvernement pour fixer les tarifs par arrêté, ce qui entraînerait une censure par le conseil constitutionnel pour incompétence négative du pouvoir législatif et contournerait le parlement en ne soumettant plus les évolutions de tarifs maximums à la représentation nationale.",
    "217": "Élargir aux bâtiments culturels non inscrits ou classés au titre des monuments historiques la possibilité de mettre en place des espaces d'affichage publicitaire sur les bâches d'échafaudage lors des travaux de restauration, tout en supprimant l'obligation pour les monuments historiques d'affecter les recettes tirées de ces espaces publicitaires au financement des travaux.",
    "218": "Mettre en conformité le régime fiscal des petits bouilleurs de cru particuliers avec la directive européenne, en exonérant l'accise sur les alcools et en augmentant le plafond de production à 50 litres d'alcool pur par ménage de fruiticulteurs et par an.",
    "219": "Réduire le délai d'habilitation du gouvernement pour la recodification de la fiscalité des biens et services dans le code des impositions sur les biens et services (cibs) de deux à un an.",
    "220": "Tester l'enquête sous pseudonyme par les agents fiscaux pendant trois ans avant de la rendre permanente.",
    "221": "Renforcer le contrôle de la fraude fiscale par la dgfip en encadrant la prérogative d'enquête sous pseudonyme, tout en garantissant la protection des données personnelles et la liberté d'expression et de communication.",
    "222": "Renforcer le rôle de la cnil dans la prorogation de l'expérimentation de collecte et d'analyse des contenus en ligne par l'administration fiscale et la douane, en étendant les garanties juridiques et les droits des personnes.",
    "223": "Préciser qu'une personne ne peut être poursuivie pour mise à disposition d'instruments de facilitation de fraude fiscale que si elle a sciemment agi avec intention de se soustraire au paiement de ses impôts.",
    "224": "Permettre à l'administration fiscale de décider que les vérifications de comptabilité et les contrôles de régularité des reçus fiscaux puissent avoir lieu dans ses locaux, après accord avec le contribuable ou par décision motivée en cas de refus.",
    "225": "Préciser le texte rédactionnel.",
    "226": "Répartir une augmentation de 220 millions d'euros de la dotation globale de fonctionnement entre les intercommunalités, les départements et l'état, en augmentant les prélèvements sur les recettes de l'état aux collectivités territoriales de 70 millions d'euros.",
    "227": "Augmenter les prélèvements sur recettes de l'état aux collectivités territoriales de 67 millions d'euros, en supprimant les minorations de la dcrtp et des fdptp.",
    "228": "Créer une dotation exceptionnelle de 100 millions d'euros pour soutenir les départements confrontés à une forte dégradation financière due à une diminution des droits de mutation à titre onéreux.",
    "229": "Préciser le texte rédactionnel.",
    "230": "Clarifier et de sincériser le débat parlementaire en inscrivant les modalités de mise en œuvre de la dotation en faveur des communes nouvelles à l'article 25 ter du projet de loi de finances, en remplaçant le \"pacte de stabilité\" financé auparavant par la dotation globale de fonctionnement (dgf).",
    "231": "Poursuivre l'objectif de l'article 25 ter dans une rédaction moins appropriée, créant des dispositions juridiquement concurrentes et inapplicables.",
    "232": "Garantir que les amendes majorées issues des radars seront également concernées par la rétrocession au bloc commun al, à partir du 1er janvier 2025, du produit des amendes sanctionnant les infractions aux règles de circulations instaurées dans les zones à faibles émissions mobilité (zfe-m).",
    "233": "Mettre à jour le tableau d'évaluation des prélèvements sur recettes pour s'aligner sur l'augmentation de la dotation globale de fonctionnement proposée par un autre amendement.",
    "234": "Mettre à jour le tableau d'évaluation des prélèvements sur recettes en supprimant les variables d'ajustement proposées par l'amendement de l'article 24.",
    "235": "Mettre à jour le tableau d'évaluation des prélèvements sur recettes pour s'aligner sur la création d'une dotation d'appui aux départements affectés par une baisse de produit de droits de mutation à titre onéreux et une augmentation de leurs dépenses sociales.",
    "236": "Réformer le financement de la mobilité du quotidien en affectant une partie des revenus des mises aux enchères des quotas d'émission de gaz à effet de serre aux autorités organisatrices de la mobilité, notamment en zone rurale, pour répondre aux engagements climatiques de la france et assurer une péréquation entre les territoires.",
    "237": "Prolonger et modifier l'exonération temporaire de taxe spéciale sur les conventions d'assurances pour les véhicules électriques, mais l'amendement propose de supprimer cet article en raison de son inefficacité et de son impact négatif sur le financement des services départementaux d'incendie et de secours.",
    "238": "Supprimer l'exonération de taxe foncière et de cfe pour les mâts des éoliennes bétonnés, en raison de l'absence d'évaluation préalable et de la perte de ressources pour les collectivités territoriales non compensée par l'état.",
    "239": "Supprimer l'article 27 decies, élargissant les cas d'exonération de cotisation foncière des entreprises pour les artistes, auteurs et compositeurs, en raison de l'absence d'évaluation préalable et de la perte de ressources non-compensée pour les collectivités.",
    "240": "Supprimer l'article 28 a qui prévoit de prolonger pour un an le jeu de grattage en faveur de la biodiversité, dit « loto de la biodiversité », car ce type de jeu de hasard et d'argent n'est pas adapté au financement des politiques de la biodiversité.",
    "241": "Créer une taxe sur la diffusion en ligne de musique ou de vidéomusiques, affectée au centre national de la musique.",
    "242": "Réaffecter une partie des revenus d'une nouvelle taxe sur les infrastructures de transport de longue distance aux départements et communes pour financer l'entretien des voiries, diminuant de 100 millions d'euros le plafond d'affectation au profit de l'afit france.",
    "243": "Réduire le plafond d'affectation des recettes de la ta-cfe en 2024 de 25 millions d'euros par rapport à 2023, et de fixer le prélèvement à 25 millions d'euros.",
    "244": "Clarifier la portée de la modification des modalités de calcul de la contribution de l'état au financement du bataillon des marins pompiers de marseille.",
    "245": "Maintenir le niveau de 2023 pour la fraction de taxe sur la valeur ajoutée accordée aux sociétés de l'audiovisuel public en 2024, en coordination avec une réforme structurelle sur la gouvernance et les missions de l'audiovisuel public.",
    "246": "Supprimer le transfert de 194 millions d'euros du régime de la fonction publique d'état vers la sécurité sociale, en raison de la situation déficitaire du régime et de l'absence de gains de la réforme des retraites pour ce régime.",
    "247": "Sécuriser juridiquement et clarifier l'application du taux réduit de tva à 5,5% pour les travaux induits et indissociablement liés aux travaux de rénovation énergétique.",
    "248": "Rétablir l'éligibilité au crédit d'impôt pour l'adaptation des logements aux personnes âgées, handicapées ou en perte d'autonomie, pour tous les contribuables.",
    "249": "Créer une taxe sur l'écoute en ligne pour financer le centre national de la musique (cnm) et soutenir la création française dans le secteur de la musique enregistrée.",
    "250": "Modifier les conditions de décharge de solidarité fiscale pour les ex-conjoints, en encadrant l'appréciation de la situation patrimoniale et en excluant certains biens.",
    "251": "Clarifier le traitement fiscal et social du \"crédit mobilité\" afin de permettre son usage sécurisé par les entreprises, en harmonisant le régime social et fiscal entre les avantages en nature des véhicules mis à disposition des salariés et les indemnités versées en contrepartie de l'utilisation de leur véhicule privé.",
    "252": "Augmenter la fraction de la taxe spéciale sur les conventions d'assurance affectée aux départements pour financer les services d'incendie et de secours.",
    "253": "Décaler et d'étaler davantage l'augmentation de la tgap pour accompagner les collectivités et les particuliers vers une trajectoire de réduction des déchets raisonnée.",
    "254": "Demander un rapport du gouvernement sur les effets de l'augmentation de la tgap sur les collectivités et les particuliers.",
    "255": "Créer un seuil de déclenchement de la taxe sur la diffusion en vidéo physique et en ligne de contenus audiovisuels (tsv) pour les éditeurs de services de vidéo à la demande réalisant plus de cinq millions d’euros de chiffres d’affaires.",
    "256": "Modifier le régime de tva applicable au secteur hôtelier et aux locations touristiques, en abaissant le seuil de la franchise de la tva à 15 000 € de recettes annuelles pour les locations de meublés de tourisme.",
    "257": "Modifier le régime fiscal des locations de meublés de tourisme pour aligner leur fiscalité sur celle des meublés classiques et des logements de résidence principale.",
    "258": "Modifier le régime fiscal applicable aux locations de meublés de tourisme pour limiter leur impact sur la crise du logement.",
    "259": "Modifier le régime fiscal des locations de meublés de tourisme pour limiter les avantages fiscaux et favoriser l'accès au logement pour les habitants des zones touristiques.",
    "260": "Réduire le taux plancher de la redevance pour l'irrigation non gravitaire à 0,5 centime d'euro/m3 en catégorie 1 et à 1 centime d'euro/m3 en catégorie 2, correspondant à 10% du plafond au lieu de 28% prévu initialement.",
    "261": "Supprimer la disposition prévoyant un prélèvement de 40 millions d'euros sur fonds de roulement des chambres de commerce et d'industrie (cci) pour maintenir leur stabilité financière.",
    "262": "Supprimer le prélèvement de 40 millions d'euros opéré au profit du budget général sur le fonds de roulement du réseau des chambres de commerce et d'industrie.",
    "263": "Prolonger l'exonération fiscale pour la location d'une chambre dans le cadre de la cohabitation intergénérationnelle jusqu'au 15 juillet 2026.",
    "264": "Rétablir le ptz dans le neuf collectif et individuel sur l'ensemble du territoire français.",
    "265": "Revaloriser annuellement le plafond via une indexation sur l'indice des prix à la consommation et de supprimer la limite maximale de hausse du montant perçu par une chambre d'agriculture pour 2024, afin de renforcer les ressources des chambres d'agriculture et d'accompagner les agriculteurs face aux enjeux climatiques et environnementaux.",
    "266": "Favoriser la pratique du vélo pour les déplacements quotidiens en incitant les entreprises à mettre à disposition de leurs salariés un service de location de vélos.",
    "267": "Autoriser les collectivités territoriales à exonérer de taxe foncière sur les propriétés bâties les établissements d'enseignement supérieur d'intérêt général en tant qu'opérateurs du service public de l'enseignement supérieur et de la recherche.",
    "268": "Créer une fraction de tva nationale au bénéfice des communes nouvelles concernées par une problématique de calcul du \"coco\" afin de les protéger d'une hausse de prélèvement sur leurs douzièmes de fiscalité.",
    "269": "Favoriser la pratique du vélo pour les déplacements quotidiens en incitant les entreprises à mettre à disposition de leurs salariés un service de location de vélos.",
    "270": "Rétablir l'éligibilité au crédit d'impôt pour l'adaptation des logements aux personnes âgées, handicapées et en perte d'autonomie.",
    "271": "Sécuriser juridiquement et clarifier l'application du taux réduit de tva à 5,5% pour les travaux induits et indissociablement liés aux travaux de rénovation énergétique.",
    "272": "Permettre aux collectivités locales de mettre en place une tarification incitative pour la gestion des déchets sur une partie seulement de leur territoire et de supprimer le délai d'harmonisation des modes de financement du service public de gestion des déchets.",
    "273": "Ouvrir le dispositif d'éco-pt z aux travaux permettant l'installation d'équipements d'autoconsommation pour favoriser le développement de l'autoconsommation solaire en france et aider les particuliers, notamment les plus modestes, dans le financement de leur installation d'autoconsommation résidentielle.",
    "274": "Favoriser la création de projets d'autoconsommation collective en exonérant de ticfe la part d'électricité autoproduite, conformément à la directive européenne 2003/96.",
    "275": "Proposer l'extension de l'exonération de la tfpb aux propriétaires équipant leur logement d'une installation photovoltaïque d'une puissance inférieure ou égale à 9 kwc.",
    "276": "Fixer un taux de tva réduit à 5,5 % sur la fourniture et la pose des installations d'autoconsommation solaire jusqu'à 9 kwc.",
    "277": "Mettre la législation fiscale en cohérence avec la volonté politique en faveur de l'accélération de la transition écologique en proposant d'élever le seuil d'application du taux de 10 % de tva de 3 à 9 kwc dans le cas d'une installation en autoconsommation avec revente de surplus, et d'assujettir seulement les installations supérieures à 9 kwc à une tva à 20 %.",
    "278": "Permettre le changement d'affectation fiscal des installations de stockage de déchets (isd) en post-exploitation pour favoriser l'installation de panneaux photovoltaïques, générant ainsi des revenus supplémentaires pour les collectivités et favorisant le développement des énergies renouvelables.",
    "279": "Clarifier et d'harmoniser l'exonération des structures porteuses des ombrières utilisant l'énergie solaire photovoltaïque de la taxe foncière sur les propriétés bâties (tfpb) et de la cotisation foncière des entreprises (cfe) afin d'accélérer la production d'énergie renouvelable en particulier d'origine solaire, et ce afin d'atteindre les objectifs portés par la programmation pluriannuelle de l'énergie.",
    "280": "Créer une catégorie j incitative fiscalement pour les installations de valorisation des déchets raccordées à un réseau de chaleur, afin de renforcer l'intérêt financier pour les collectivités locales et d'assurer le traitement de nos déchets avec valorisation énergétique très performante.",
    "281": "Conditionner la mise en place de l'exonération de taxe foncière sur les propriétés bâties pour les logements locatifs sociaux anciens à la délibération des communes ou des epci.",
    "282": "Lisser sur 4 ans les prélèvements sur les fonds de roulement des cci à hauteur de 25 millions chaque année.",
    "283": "Revaloriser annuellement le plafond de la taxe additionnelle sur la taxe sur le foncier non bâti (tatfnb) pour éviter un décrochage avec la base cadastrale imposable et la tfnb, et ainsi assurer les ressources financières des chambres d'agriculture pour mener à bien leurs missions de service public.",
    "284": "Prolonger l'éligibilité des entreprises de taille moyenne au taux bonifié du cipp et d'augmenter le taux pour les grandes entreprises, afin d'équilibrer le soutien fiscal et de favoriser la diversité artistique.",
    "285": "Rendre conditionnelle l'exonération de la taxe foncière pour les logements sociaux anciens rénovés en fonction d'une décision des communes ou des epci, afin de maintenir le principe de compensation financière par l'état ou d'adoption locale des exonérations non compensées.",
    "286": "Fournir une dotation de 10 à 5 euros par habitant aux collectivités territoriales pour financer la transition écologique via des contrats de réussite écologique, financée par une fraction de l'accise sur les énergies.",
    "287": "Élargir la responsabilité élargie des producteurs (rep) à tous les produits, en précisant que la responsabilité des producteurs s'applique en principe à chaque produit, et en proposant que la rep puisse prendre la forme d'autres engagements des producteurs pour réduire les déchets générés par leurs produits ou contribuer à leur recyclage ou traitement.",
    "288": "Simplifier la tarification incitative pour la gestion des déchets dans les zones urbaines en introduisant une taxe d'enlèvement des ordures ménagères incitative (teomi) à un niveau collectif plutôt qu'individuel.",
    "289": "Supprimer l'obligation d'harmonisation des modes de financement du service public de gestion des déchets, permettant ainsi le maintien de la tarification incitative sur les territoires récemment fusionnés.",
    "290": "Favoriser la stabilité du foncier attaché aux exploitations viticoles en allégeant la fiscalité applicable aux bénéficiaires d'une transmission à titre gratuit de biens ruraux loués par bail à long terme, sous réserve d'un engagement de conservation pour une longue durée.",
    "291": NaN,
    "292": "Sécuriser juridiquement et clarifier l'application du taux réduit de tva à 5,5% pour les travaux induits et indissociablement liés aux travaux de rénovation énergétique.",
    "293": "Réduire le plafond de franchise en base de tva pour les entreprises étrangères et les micro-entreprises afin de limiter la concurrence déloyale et d'apporter un gain financier estimé à 2-2,4 milliards d'euros pour les finances publiques.",
    "294": "Revaloriser annuellement le plafond via une indexation sur l'indice des prix à la consommation, de lever la limite maximale de hausse du montant perçu par une chambre d'une année sur l'autre et de supprimer totalement cette limite.",
    "295": "Classer l'aéroport de bordeaux-mérignac au sein du premier groupe d'aéroports afin de financer les travaux d'insonorisation nécessaires dans des délais acceptables.",
    "296": "Favoriser la décarbonation des opérations au sol dans le transport aérien, notamment par des dispositifs fiscaux pour l'achat d'engins de piste décarbonés et la mise en conformité avec le règlement afir sur la fourniture d'électricité aux aéronefs en stationnement.",
    "297": "Proposer un crédit d'impôt de 50% pour les surcoûts liés à l'utilisation de carburants d'aviation durables, afin de soutenir la décarbonation du secteur aérien.",
    "298": "Promouvoir la décarbonation du transport aérien en encourageant le renouvellement des flottes d'avions pour réduire les émissions de gaz à effet de serre et faciliter l'incorporation de carburants durables.",
    "299": "Réduire le taux de la taxe incitative relative à l'utilisation d'énergie renouvelable dans les transports (tiruert) à 125 €/hectolitre en 2024 et de supprimer sa majoration à 280 € pour 2025.",
    "300": "Supprimer la taxe d'habitation sur les résidences secondaires pour les personnes contraintes de résider dans un lieu distinct de leur habitation principale en raison de l'éloignement de leur activité professionnelle.",
    "301": "Davantage encadrer la prérogative d'enquête sous pseudonyme pour lutter contre la fraude fiscale.",
    "302": "Proposer une réduction de la franchise en base tva pour les petites entreprises étrangères afin de limiter les distorsions de concurrence et d'augmenter les recettes publiques.",
    "303": "Rétablir le ptz dans le neuf collectif et individuel sur l'ensemble du territoire, avec des mesures complémentaires telles qu'un retour à une quotité de 40% pour toutes les zones et une réactualisation des barèmes.",
    "304": "Conditionner la mise en place de l'exonération de taxe foncière sur les logements sociaux à une délibération ad hoc des communes ou des epci.",
    "305": "Verser une dotation de 10 euros par habitant aux epci ayant adopté un pcaet et de 5 euros par habitant aux régions ayant adopté un sraddet, afin de financer les actions en faveur de la transition écologique et énergétique.",
    "306": "Permettre aux collectivités de supprimer l'exonération minimale de 40% de taxe foncière sur les propriétés bâties les deux premières années suivant la construction d'un local.",
    "307": "Soumettre les drives et les établissements de stockage et de logistique servant à la vente à distance à la taxe sur les surfaces commerciales (tascom).",
    "308": "Fusionner les deux taxes sur les logements vacants pour lutter contre la vacance des logements, apporter une recette aux budgets locaux, simplifier la fiscalité et immobiliser le parc en période de tension entre offre et demande de logements.",
    "309": "Permettre une revalorisation du taux de versement mobilité au bénéfice des autorités organisatrices de la mobilité (aom) afin d'accroître l'offre de transport public et de tenir compte de l'avis des chefs d'entreprises du bassin d'emploi correspondant au ressort territorial de l'aom.",
    "310": "Proposer l'exonération de tva pour les frais vétérinaires engagés par les refuges, fondations et associations qui récupèrent des animaux maltraités, blessés ou abandonnés.",
    "311": "Permettre aux entreprises bénéficiant des exonérations fiscales et sociales liées aux dispositifs zonés de réaliser un examen de conformité fiscale (ecf) par un tiers de confiance, sous réserve d'un compte rendu de mission positif adressé à l'administration fiscale, afin de vérifier chaque année si elles répondent toujours aux critères d'éligibilité.",
    "312": "Garantir la maîtrise des exonérations de plus-values professionnelles par un contrôle supplémentaire d'un tiers de confiance, évitant ainsi des pertes de recettes pour l'état et assurant une sécurité fiscale accrue pour l'entreprise.",
    "313": "Permettre l'utilisation du forfait kilométrique pour les travailleurs indépendants et dirigeants de sociétés, sous réserve d'un examen de conformité fiscale par un tiers de confiance et d'un compte rendu positif transmis à l'administration fiscale, renforçant ainsi le contrôle de ce poste de dépenses déductibles et offrant une sécurité fiscale accrue aux entreprises.",
    "314": "Étendre les missions des organismes de gestion agréés (oga) auprès des particuliers pour les aider dans l'élaboration de leurs déclarations fiscales et l'assistance informatique à domicile, en les exemptant de certaines procédures d'agrément et en les dispensant de la clause d'exclusivité.",
    "315": "Permettre aux entreprises bénéficiant des exonérations fiscales et sociales liées aux dispositifs zonés de réaliser un examen de conformité fiscale (ecf) par un tiers de confiance, sous réserve d'obtenir un compte rendu de mission positif adressé à l'administration fiscale, afin de vérifier chaque année si elles répondent toujours aux critères d'éligibilité et de réduire les risques d'erreurs dans les calculs dégressifs.",
    "316": "Garantir la maîtrise des exonérations de plus-values professionnelles pour les entreprises en conditionnant leur bénéfice à la réalisation d'un examen de conformité fiscale par un tiers de confiance, afin d'éviter des pertes de recettes pour l'état et d'accroître la sécurité fiscale des entreprises.",
    "317": "Permettre l'utilisation du forfait kilométrique pour les travailleurs indépendants et dirigeants de sociétés, sous réserve d'un examen de conformité fiscale par un tiers de confiance et d'un compte rendu positif transmis à l'administration fiscale, afin d'améliorer le contrôle des dépenses déductibles et d'accroître la sécurité fiscale des entreprises.",
    "318": "Étendre les missions des organismes de gestion agréés (oga) auprès des particuliers pour les aider dans l'élaboration de leurs déclarations fiscales et l'assistance informatique à domicile, en les exemptant de certaines procédures d'agrément et en les soustrayant à la clause d'exclusivité, afin de pallier la perte d'adhérents des oga constatée en 2023.",
    "319": "Rendre plus attractif l'examen de conformité fiscale pour les petites entreprises et d'accorder la prescription fiscale sur les dépenses et charges de l'entreprise dès lors qu'elle se soumet à un examen de conformité fiscal par un tiers de confiance, avec un compte-rendu de mission positif adressé à l'administration fiscale.",
    "320": "Promouvoir la transparence fiscale et le civisme fiscal chez les micro-entrepreneurs en encourageant leur adhésion à des organismes de gestion agréés ou l'utilisation de services comptables, avec des mesures de contrôle et de réduction du délai de reprise de l'administration en cas de non-respect des obligations comptables.",
    "321": "Transformer le mécanisme de réduction d'impôt en crédit d'impôt pour les personnes âgées en perte d'autonomie en établissement.",
    "322": "Créer une exonération d'accise sur le gaz pour les gaz renouvelables et bas carbone afin de différencier leur fiscalité par rapport au gaz fossile, apporter de la cohérence au discours climatique et soutenir les filières de production comme celle du biométhane.",
    "323": "Rétablir l'éligibilité au crédit d'impôt pour l'adaptation des logements aux personnes âgées, handicapées ou en perte d'autonomie, pour tous les contribuables.",
    "324": "Sécuriser juridiquement et clarifier l'application du taux réduit de tva à 5,5% pour les travaux induits et indissociablement liés aux travaux de rénovation énergétique.",
    "325": "Porter le taux de réduction à 85% pour les communes rurales de moins de 2 000 habitants afin de préserver leur patrimoine et d'améliorer leur attractivité touristique.",
    "326": "Réévaluer le seuil de réduction d'impôt pour frais de dépendance, qui n'a pas été modifié depuis 2007, afin de rétablir l'équité fiscale pour les ménages.",
    "327": "Proposer de réduire le montant de la franchise tva applicable aux petites entreprises étrangères en france, afin de limiter les distorsions de concurrence et les risques de fraude.",
    "328": "Créer un régime universel d'investissement locatif privé, lisible et stable, en reconnaissant la nature d'activité économique de l'investissement locatif privé.",
    "329": "Maintenir les taux de réduction d'impôt liés au dispositif pinel pour les années 2023 et 2024 afin de relancer la construction neuve et le logement locatif à loyers maîtrisés.",
    "330": "Rétablir le ptz dans le neuf collectif et individuel sur l'ensemble du territoire, avec des mesures complémentaires telles qu'un retour à une quotité de 40% et une réactualisation des barèmes.",
    "331": "Conditionner la mise en place d'une nouvelle exonération de taxe foncière sur les logements sociaux à une délibération ad hoc des communes ou des epci.",
    "332": "Permettre aux collectivités de supprimer l'exonération minimale de 40% de taxe foncière sur les propriétés bâties les deux premières années suivant la construction d'un local, dans le cas d'artificialisation des sols.",
    "333": "Rendre obligatoire la déclaration des loyers des locaux professionnels via l'interface numérique \"gérer mes biens immobiliers\" pour améliorer la collecte de données et la révision des valeurs locatives.",
    "334": "Rattraper la dévaluation des tarifs de la taxe sur les surfaces commerciales (tascom) en raison de l'inflation cumulée de 26 % depuis 2009, en réévaluant les tarifs et les seuils de chiffre d'affaires par mètre carré.",
    "335": "Prolonger la durée d'expérimentation de la tarification incitative en matière de déchets pour les collectivités territoriales de 7 à 10 ans.",
    "336": "Proposer une exonération fiscale partielle de 75% pour les transmissions à titre gratuit de biens ruraux loués par bail à long terme, afin de favoriser la stabilité du foncier et la pérennité des exploitations agricoles et viticoles.",
    "337": "Élargir la taxe fiscale affectée (tfa) du defi aux ressortissants de l'institut français du textile et de l'habillement (ifth) pour financer des projets d'innovation et de soutenir la relocalisation dans le secteur du textile.",
    "338": "Maintenir à 1,1% le seuil d'incorporation des égouts pauvres issus des plantes sucrières dans la taxe initiative à l'utilisation d'energie renouvelable dans les transports (tiruert), afin de préserver les valorisations alimentaires de ces co-produits sucriers.",
    "339": "Clarifier et rendre lisible le projet de taxe poids lourds, en restreignant le champ de la contravention, évitant un cumul de majorations, précisant les modalités de requête en exonération, étendant le délai de paiement de la majoration, simplifiant les exigences sur le dispositif de contrôle et permettant des exonérations pour certains véhicules.",
    "340": "Permettre le droit à déduction de la tva pour les véhicules aménagés pour le transport des chevaux en modifiant l'article 206 de l'annexe ii au cgi.",
    "341": "Prolonger le crédit d'impôt de dix ans pour les personnes de 60 ans et plus sous condition de fragilité, et d'harmoniser les conditions d'éligibilité au crédit d'impôt en le rendant accessible à l'ensemble des seniors de 70 ans et plus, sans condition de fragilité.",
    "342": "Créer une réfaction supplémentaire de la tgap pour les activités de traitement thermique de déchets alimentant des réseaux de chaleur urbains et industriels, favorisant ainsi le développement d'une alternative à la mise en décharge et à l'enfouissement des déchets, assurant notre souveraineté énergétique et développant des réseaux de chaleur émettant moins de co².",
    "343": "Compléter la liste d'exceptions visées à l'article l. 1615-1 du code général des collectivités territoriales en y ajoutant les dépenses liées aux travaux dans les gîtes communaux.",
    "344": NaN,
    "345": NaN,
    "346": NaN,
    "347": NaN,
    "348": NaN,
    "349": NaN,
    "350": "Permettre aux foncières solidaires à prépondérance immobilière de bénéficier du dispositif de remploi de produit cession, sous condition d'agrément sieg, afin de stimuler l'investissement et d'éviter l'optimisation fiscale abusive.",
    "351": "Permettre aux entreprises d'au moins cinquante salariés de se libérer de la taxe annuelle de 0,45% au titre de la participation des employeurs à l'effort de construction (peec) en prenant en charge directement une partie des intérêts de prêt immobilier souscrits par leurs salariés pour l'acquisition de leur résidence principale, dans des conditions similaires à celles applicables aux prêts à taux réduit, pour une durée d'un an et sur des logements anciens répondant aux conditions de performance énergétique. l'amendement propose également de formaliser légalement l'exonération d'impôt sur le revenu actuellement applicable au salarié qui bénéficie d'un des investissements directs réalisés par son employeur pour se libérer de la peec.",
    "352": "Réduire le taux plancher de la redevance pour l'irrigation non gravitaire à 0,5 centime d'€/m3 en catégorie 1 et 1 centime d'€/m3 en catégorie 2, correspondant à 10% du plafond au lieu de 28%.",
    "353": "Maintenir les taux actuels pour la redevance pour pollution diffuse afin d'éviter une augmentation supplémentaire de 37 millions d'euros sur la production et de ne pas aggraver les distorsions de concurrence avec les autres états-membres de l'union européenne.",
    "354": "Supprimer les possibilités d'adapter le taux de redevance élevage par unité géographique, tout en maintenant l'exception des activités agricoles.",
    "355": "Rendre applicable l'augmentation des plafonds de la dep et de l'exonération des plus-values dès le 1er janvier 2023 pour compenser la hausse du prix du gnr.",
    "356": "Préciser la nature fiscale et comptable de la déduction mise en place pour atténuer les conséquences de l'appréciation des stocks de vaches laitières et allaitantes, en la qualifiant de provision réglementée au sens du droit comptable.",
    "357": "Augmenter les plafonds de déduction pour épargne de précaution et de les rendre plus progressifs pour mieux répondre aux besoins des exploitants agricoles.",
    "358": "Favoriser le portage du foncier agricole par des investisseurs extérieurs au monde agricole, en imposant les revenus fonciers issus de la location de biens ruraux par bail à long terme et par bail cessible au titre du prélèvement forfaitaire unique.",
    "359": "Réduire les prélèvements sociaux sur les revenus fonciers des retraités agricoles pour reconnaître leur complément de retraite et protéger les terres non bâties.",
    "360": "Modifier les dispositions fiscales pour favoriser la transmission d'exploitations agricoles à plusieurs jeunes agriculteurs.",
    "361": "Décorréler les taux de l'ir pme et de l'ir pme esus pour maintenir le taux d'incitation à 25% et soutenir les entreprises solidaires d'utilité sociale face à l'inflation et à la remontée des taux.",
    "362": "Maintenir le taux bénéficié à 25% pour les épargnants des esus-pme jusqu'au 31 décembre 2025.",
    "363": "Permettre aux associés d'une société d'exercice libéral (sel) de continuer à déclarer leur revenu dans les traitements et salaires, évitant ainsi un changement de statut fiscal complexe et coûteux.",
    "364": "Maintenir un taux de réduction d'impôt de 25% pour les souscriptions au capital des foncières solidaires disposant du mandat sieg, en raison de leur finalité sociale et de la promotion de l'investissement solidaire.",
    "365": "Prolonger le taux bénéficié à 25% pour les investisseurs dans les foncières solidaires sieg jusqu'au 31 décembre 2025.",
    "366": "Permettre aux foncières solidaires sieg d'accéder au dispositif de remploi de produit cession.",
    "367": "Harmoniser le régime des droits de mutation pour les acteurs de l'immobilier à vocation sociale, en particulier pour les foncières solidaires et les sociétés à prépondérance immobilière agissant dans l'immobilier social ou l'économie sociale et solidaire, en leur accordant un taux de droits d'enregistrement de 0,1%.",
    "368": "Réviser le taux de 8% imposé sur la valeur locative des locaux d'habitation à caractère exceptionnel, en le plafonnant à 4% pour préserver le patrimoine et éviter un alourdissement de la charge de taxe foncière.",
    "369": "Prolonger le crédit d'impôt pour les créateurs de jeux vidéo jusqu'au 31 décembre 2028, sans rétroactivité, et de demander un rapport d'évaluation pour une éventuelle prorogation.",
    "370": "Prolonger le crédit d'impôt pour les créateurs de jeux vidéo jusqu'au 31 décembre 2027, en accord avec la durée des dépenses fiscales prévues par le projet de loi de programmation des finances publiques pour les années 2023 à 2027.",
    "371": "Limiter le montant de la franchise en base tva applicable aux petites entreprises étrangères en france, afin de réduire les distorsions de concurrence et les risques de fraude, tout en augmentant les recettes tva.",
    "372": "Créer un régime universel d'investissement locatif privé, lisible et stable, en reconnaissant la nature d'activité économique de l'investissement locatif privé.",
    "373": "Préserver la stabilité du cadre fiscal du secteur des services à la personne (sap) en tenant compte de la décision du conseil d'état et de la doctrine sur l'offre globale de services, en favorisant l'accès au plus grand nombre de personnes âgées à des programmes d'accueil non médicalisé par la défiscalisation des frais d'accueil et en étendant le crédit d'impôt accordé aux structures d'accueil non médicalisé.",
    "374": "Modifier le régime fiscal des locations de meublés de tourisme pour l'aligner sur celui du régime du micro foncier pour locations nues, avec un abattement de 30% dans la limite de 15 000 € de recettes, et de maintenir un régime dérogatoire dans les zones rurales avec un abattement supplémentaire de 21%, soit un taux d'abattement de 51% dans la limite de 15 000 € de recettes.",
    "375": "Modifier le régime fiscal des locations de meublés de tourisme pour les rendre plus équitables avec les autres activités d'hébergement et augmenter l'offre de logements pour les habitants des zones touristiques.",
    "376": "Modifier le régime fiscal des locations de meublés de tourisme pour les rendre plus équitables avec les autres activités d'hébergement et augmenter l'offre de logements pour les habitants des zones touristiques.",
    "377": "Modifier le régime de tva applicable au secteur hôtelier et aux locations touristiques, en soumettant les locations de meublés de tourisme à la tva et en abaissant le seuil de la franchise de tva à 5 000 € de recettes annuelles pour ce type d'activités.",
    "378": "Renforcer les obligations déclaratives relatives aux cessions de droits sociaux de personnes morales à prépondérance immobilière en matière de droits de mutation à titre onéreux (dmto), afin d'éviter les pratiques d'évitement d'impôt et de garantir une meilleure application du régime fiscal.",
    "379": "Mettre en place un dispositif d'amortissement accéléré pour soutenir les investissements dans la transformation digitale du commerce de détail.",
    "380": "Mettre en place un dispositif de suramortissement pour soutenir les investissements des entreprises de commerce de détail dans la transformation écologique et énergétique, afin de réduire leur consommation d'énergie d'ici 2024 et 2030.",
    "381": "Mettre en place un dispositif de suramortissement pour soutenir les investissements des entreprises de commerce de détail dans l'acquisition et la pose d'infrastructures de recharge de véhicules électriques.",
    "382": "Mettre en place un dispositif de suramortissement pour soutenir les investissements des entreprises de commerce de détail dans la mise en conformité avec les obligations environnementales.",
    "383": "Supprimer la taxe sur les surfaces commerciales (tascom) pour alléger la charge fiscale des commerçants et favoriser leurs investissements dans leur transformation écologique et énergétique.",
    "384": "Supprimer progressivement la taxe sur les surfaces commerciales (tascom) pour soulager les commerçants et favoriser leurs investissements.",
    "385": "Réévaluer le seuil d'imposition de la tascom pour tenir compte de l'inflation et de l'essor du commerce en ligne.",
    "386": "Supprimer la cotisation sur la valeur ajoutée des entreprises (cvae) dès 2024, plutôt que de l'étaler sur quatre ans comme prévu initialement.",
    "387": "Créer une exonération de taxe foncière pour les constructions nouvelles à 5 ans lorsqu'elles s'inscrivent dans une reprise de friche, afin de compenser les surcoûts et d'inciter les opérateurs à restructurer ces terrains en déshérence au profit de projets structurants pour la collectivité.",
    "388": "Mettre fin à la rupture d'égalité dans le traitement des collectivités publiques locales concernant la mise en œuvre de la réforme de la taxe d'habitation, en garantissant une compensation à l'euro près pour les collectivités.",
    "389": "Modifier les conditions d'octroi de la décharge de solidarité fiscale pour les ex-conjoints, en excluant notamment la résidence principale, les biens immobiliers antérieurs au mariage ou au pacs, et le patrimoine reçu par donation ou succession.",
    "390": "Permettre une décharge de responsabilité solidaire pour les ex-époux en cas de disproportion marquée entre le montant de la dette fiscale et la situation financière et patrimoniale du demandeur, en tenant compte de l'origine du montant de la dette fiscale de la période de vie commune.",
    "391": "Permettre l'exonération de la taxe foncière sur les propriétés bâties pour les maisons de santé financées par des professionnels de santé qui y travaillent, afin de mettre fin à une rupture d'égalité entre ces structures et celles portées par des collectivités locales.",
    "392": "Limiter le montant de la franchise en base tva applicable aux petites entreprises étrangères en france, afin de réduire les distorsions de concurrence et les risques de fraude.",
    "393": "Soutenir la décarbonat ion des opérations au sol dans des infrastructures aéroportuaires par des mesures fiscales pour l'achat ou la location d'engins de piste à faibles émissions et des investissements dans l'alimentation électrique et le conditionnement d'air des engins de piste et des avions.",
    "394": "Promouvoir le renouvellement des flottes aériennes en incitant les compagnies à acquérir des avions plus écologiques, avec un taux de suramortissement de 25% pour les avions neufs acquis entre 2024 et 2027, conditionné à une réduction d'au moins 15% des émissions de co2 par rapport aux anciens appareils.",
    "395": "Modifier les conditions de décharge de solidarité fiscale entre ex-conjoints en excluant certaines catégories de patrimoine.",
    "396": "Permettre une répartition plus équitable des dettes fiscales entre ex-conjoints en tenant compte de l'origine du montant de la dette fiscale de la période de vie commune.",
    "397": NaN,
    "398": NaN,
    "399": "Réduire le plafond de la taxe additionnelle à la taxe de séjour en île-de-france à 100 %, avec affectation à ile-de-france mobilités, afin de préserver la compétitivité touristique de la région et de limiter l'impact sur les familles et le tourisme social.",
    "400": "Créer une taxe additionnelle à la taxe de séjour dans la région île-de-france, avec un taux plafonné à 200 %, pour financer le grand paris express et les lgv, ce qui pourrait avoir des conséquences négatives sur la compétitivité touristique de la région et sur les dépenses des touristes.",
    "401": "Modifier la fiscalité des revenus locatifs des locations de meublés classés en régime micro-bic afin de maintenir une forme d'incitation tout en combattant la professionnalisation.",
    "402": "Modifier la fiscalité des revenus locatifs des locations de meublés classés en régime micro-bic afin de maintenir une forme d'incitation tout en combattant la professionnalisation.",
    "403": "Modifier la fiscalité des revenus locatifs des locations de meublés classés en régime micro-bic afin de maintenir une forme d'incitation tout en combattant la professionnalisation.",
    "404": "Réduire la tva à 5,5% sur les activités de réparation de vélos classiques ou à assistance électrique pour encourager la réparation et réduire les coûts pour les consommateurs.",
    "405": "Réduire la tva sur les activités de réparation de vélos à 10% pour encourager la réparation et réduire les coûts pour les consommateurs.",
    "406": "Réduire le taux de tva pour les activités de réparation d'appareils électroménagers afin d'augmenter le taux de réparation et de réduire notre déficit commercial.",
    "407": "Proposer un taux de tva réduit de 10% pour les activités de réparation d'appareils électroménagers afin d'augmenter le taux de réparation et de réduire notre déficit commercial.",
    "408": "Proroger le seuil de déclenchement du bonus masse pour les véhicules de type van utilisés dans le transport public particulier de personnes et transport loti, en augmentant l'abattement de 400 à 600 kilogrammes pour maintenir le seuil actuel à 2,2 tonnes.",
    "409": "Sécuriser juridiquement et clarifier l'application du taux réduit de tva à 5,5% pour les travaux induits et indissociablement liés aux travaux de rénovation énergétique.",
    "410": "Rétablir l'éligibilité au crédit d'impôt pour l'adaptation des logements aux personnes âgées, handicapées ou en perte d'autonomie, pour tous les contribuables.",
    "411": "Maintenir les taux de réduction d'impôt liés au dispositif pinel pour relancer la construction neuve et le logement locatif à loyers maîtrisés avant sa disparition en 2024.",
    "412": "Garantir l'équité territoriale et sociale du dispositif ptz en faveur des zones rurales.",
    "413": "Proposer une réduction du montant de la franchise en base tva pour les petites entreprises étrangères afin de limiter les distorsions de concurrence et les risques de fraude.",
    "414": "Permettre l'exonération des établissements publics de coopération culturelle (epcc) et environnementale (epce) de la taxe sur les salaires, afin de favoriser la coopération entre collectivités et la réalisation d'objectifs nationaux dans les domaines de la culture et de l'environnement.",
    "415": "Lisser le prélèvement sur les fonds de roulement des chambres de commerce et d'industrie (cci) à hauteur de 25 millions d'euros au lieu de 40 millions d'euros en 2024, afin de préserver leur capacité d'action au service de l'activité économique et du plein emploi.",
    "416": "Rétablir le crédit d'impôt en faveur de la rénovation énergétique des locaux tertiaires des pme, en incluant notamment les menuiseries extérieures et les protections solaires mobiles.",
    "417": "Modifier l'article 80 duodecies du code général des impôts pour introduire une exonération fiscale et sociale pour les indemnités de rupture spécifiques versées aux salariés refusant de transfert dans le secteur ferroviaire.",
    "418": "Favoriser les mises en société par les entrepreneurs individuels en permettant l'évitement de l'imposition immédiate des plus-values d'apport et en reportant l'imposition jusqu'à la cession des titres reçus en rémunération de l'apport.",
    "419": "Permettre l'extension de l'abattement de 500 000 € sur la plus-value de cession de titres de sociétés d'une pme à l'is par son dirigeant qui part à la retraite, à son conjoint, membres de la famille et co-fondateurs.",
    "420": "Modifier le seuil d'exonération des plus-values professionnelles et de réévaluer la définition de la valeur des éléments transmis pour éviter des distorsions de traitement entre les contribuables.",
    "421": "Supprimer la limitation du report en arrière des déficits des entreprises soumises à l'impôt sur les sociétés à la fraction non distribuée du bénéfice, en raison de l'absence d'attribution d'avoir fiscal aux associés.",
    "422": "Rendre immédiatement remboursable la créance de carry back pour les tpe et pme afin de renforcer leurs fonds propres et améliorer leur situation financière.",
    "423": "Permettre la prescription fiscale sur les dépenses et charges d'une entreprise qui se soumet à un examen de conformité fiscal par un tiers de confiance et obtient un compte-rendu de mission positif.",
    "424": "Permettre aux entreprises bénéficiant des exonérations fiscales et sociales liées aux dispositifs zonés, sous réserve d'un examen de conformité fiscale et d'un compte rendu de mission positif, afin de vérifier chaque année si elles répondent toujours aux critères d'éligibilité.",
    "425": "Étendre les missions des organismes de gestion agréés (oga) auprès des particuliers pour l'élaboration de leurs déclarations fiscales et d'assistance informatique à domicile, en les exemptant de la procédure d'agrément et de la clause d'exclusivité, et en les rendre éligibles au crédit d'impôt relatif aux services à la personne.",
    "426": "Rehausser le plafond mordant des agences de l'eau pour un montant de 252 380 000 euros afin de leur permettre de disposer de moyens adéquats pour accompagner les collectivités dans leurs travaux.",
    "427": "Supprimer la condition de potentiel financier pour la dotation particulière élu local (dpel) afin de l'étendre à toutes les communes de moins de 1 000 habitants et d'améliorer leur prévisibilité financière.",
    "428": "Rétablir des conditions plus favorables de transmission de l'épargne en réduisant la fiscalité sur les donations, en modifiant le régime des droits de mutation à titre gratuit (dmto) et en augmentant la fréquence des dons.",
    "429": "Réduire le taux de réduction d'impôt sur le revenu pour les dons aux associations et organismes d'intérêt général effectués par les particuliers à 50%.",
    "430": "Créer une dotation de soutien à la défense contre les incendies dans les territoires ruraux, couvrant 75% des dépenses d'équipement en points d'eau et d'entretien, ainsi que des dépenses pour la réalisation de travaux de prévention.",
    "431": "Geler le taux de la tgap pour l'année 2024 à son niveau de 2023, afin de ne pas aggraver la situation financière des collectivités territoriales et de leurs administrés.",
    "432": "Modifier les paramètres pour que la clause de garantie s'applique en référence à la dernière année où la commune nouvelle bénéficiait de la garantie.",
    "433": "Modifier la valeur de la fraction du produit de la taxe, passant d'un douzième à un sixième.",
    "434": "Préciser la répartition des fractions entre les affectataires en fonction de la longueur de la voirie doublée en zone de montagne, selon les critères de la dotation globale de fonctionnement.",
    "435": "Préciser la répartition des fractions aux bénéficiaires de moins de 40 habitants par km de voirie.",
    "436": "Préciser les exonérations de droits de mutation à titre gratuit dans la limite de 100 000 euros pour le remboursement anticipé d'emprunts d'acquisition, permettant ainsi le désendettement et l'investissement pour les foyers concernés.",
    "437": "Proroger le prêt à taux zéro (ptz) jusqu'au 31 décembre 2027 et de recentrer le dispositif sur la construction neuve collective en zone tendue et l'ancien rénové en zone détendue.",
    "438": "Augmenter le montant de la créance d'is dans le régime lli de 1 % du coût de construction pendant 5 ans pour les logements autorisés entre le 1er janvier 2024 et le 31 décembre 2025.",
    "439": "Augmenter à 9,2% l'objectif d'incorporation d'énergie renouvelable dans la trajectoire de décarbonation des gazoles au 1er janvier 2024, en comptabilisant en compte double les huiles végétales hydrotraitées pour les quantités de gazole destinées à la pêche maritime, tout en maintenant la contribution des autres matières premières.",
    "440": "Décorréler la variation du taux de taxe foncière sur les propriétés bâties, de cotisation foncière des entreprises et de taxe d'habitation sur les résidences secondaires, afin de permettre aux collectivités locales de lutter contre la multiplication des résidences secondaires et de respecter le principe de libre administration.",
    "441": "Réduire les taux de réduction d'impôt sur le revenu pour les dons aux associations et organismes d'intérêt général effectués par les particuliers à 50%.",
    "442": "Ramener à 50 % les taux de réduction d'impôt pour les dons en faveur d'organismes sans but lucratif dans le cadre du mécénat d'entreprise, afin de dégager des marges de manœuvre budgétaires supplémentaires pour assurer la soutenabilité de la dette publique.",
    "443": "Supprimer la condition de potentiel financier pour rendre éligible à la dotation particulière élu local (dpel) l'ensemble des communes de moins de 1 000 habitants, avec un mouvement financier de 13,7 m€ pour intégrer les communes actuellement exclues.",
    "444": "Rendre éligibles au fctva les opérations de déneigement des voies publiques réalisées par les communes situées en zone de montagne.",
    "445": "Rendre éligibles au fctva les opérations réalisées en régie pour les travaux d'investissement des communes, en particulier en zone rurale.",
    "446": "Permettre aux collectivités territoriales d'exonérer de la taxe foncière sur les propriétés bâties (tfp b) les établissements d'enseignement supérieur d'intérêt général (eespig) en tant qu'opérateurs du service public de l'enseignement supérieur et de la recherche.",
    "447": "Clarifier le régime d'imposition des rémunérations des associés d'une société d'exercice libéral (sel) en précisant les conditions d'imposition dans la catégorie des bénéfices non commerciaux ou des traitements et salaires, et en permettant aux associés de choisir l'imposition selon les règles de l'article 62 du cgi en l'absence de lien de subordination.",
    "448": "Réduire le plancher de la redevance pour l'irrigation non gravitaire à 0,5 centime d'€/m3 en catégorie 1 et 1 centime d'€/m3 en catégorie 2, correspondant à 10% du plafond au lieu de 28%.",
    "449": "Maintenir les taux actuels pour la redevance pour pollution diffuse afin d'éviter une augmentation supplémentaire de 37 millions d'euros sur la production et de ne pas aggraver les distorsions de concurrence avec les autres états membres de l'union européenne.",
    "450": "Retirer les alinéas modifiant l'assiette pour le calcul de la redevance afin de préserver l'irrigation gravitaire dans les territoires où elle répond aux enjeux sociétaux.",
    "451": "Supprimer les possibilités d'adapter le tarif de redevance élevage par unité géographique, tout en maintenant l'exception des activités agricoles.",
    "452": "Libérer les communes des impôts sur les sociétés pour les bénéfices provenant de la production d'électricité photovoltaïque.",
    "453": "Augmenter à 9,2% l'objectif d'incorporation d'énergie renouvelable pour les gazoles au 1er janvier 2024.",
    "454": "Réintégrer les menuiseries extérieures des locaux tertiaires des pme dans le crédit d'impôt de la rénovation énergétique, pour améliorer leur isolation thermique et réduire les déperditions de chaleur.",
    "455": "Rétablir le ptz dans le neuf collectif et individuel sur tout le territoire, en réactualisant les barèmes et en fixant une quotité à 40% pour toutes les zones.",
    "456": "Créer un régime universel d'investissement locatif privé, lisible et stable, en reconnaissant la nature d'activité économique, créatrice de valeur, de l'investissement locatif privé.",
    "457": "Réduire deux fois moins le montant de la franchise en base de tva pour les entreprises étrangères afin de limiter les risques de concurrence déloyale et de fraude.",
    "458": "Maintenir les taux de réduction d'impôt du dispositif pinel sur les années 2023 et 2024, afin de relancer la construction neuve et le logement locatif à loyers maîtrisés.",
    "459": NaN,
    "460": "Inciter le regroupement de parcelles cadastrales par fusion en exonérant la taxe foncière sur la nouvelle parcelle fusionnée, dans la limite de 10 hectares, pendant 10 ans.",
    "461": "Compléter l'article 76 du code général des impôts pour intégrer au forfait forestier les revenus provenant de la captation de carbone additionnelle réalisée dans le cadre de projets forestiers admis au label « bas-carbone » mentionné à l'article l 121-2 du code forestier, couvrant l'ensemble des méthodes labellisées existantes et à venir.",
    "462": "Augmenter le plafond de la compensation financière pour défrichement affectée au fonds stratégique de la forêt et du bois, passant de 2 millions à 6 millions d'euros, afin de financer davantage de projets d'investissement et d'actions de recherche, de développement et d'innovation pour la filière forêt-bois.",
    "463": "Créer un crédit d'impôt d'accompagnement à la transmission des exploitations agricoles de 5000€ par an et reconductible sur 5 ans, afin de favoriser le renouvellement des générations en agriculture.",
    "464": "Créer un crédit d'impôt pour favoriser la transmission des exploitations agricoles aux jeunes en supprimant la réduction d'impôt sur le revenu des intérêts perçus au titre du différé de paiement accordée aux exploitants agricoles âgés de moins de quarante ans ou installés depuis moins de cinq ans.",
    "465": "Favoriser le portage du foncier agricole par des investisseurs extérieurs au monde agricole, en imposant les revenus fonciers issus de la location de biens ruraux par bail à long terme et par bail cessible au titre du prélèvement forfaitaire unique.",
    "466": "Aligner les taux de prélèvements sociaux des revenus fonciers sur ceux appliqués aux retraités, en reconnaissant la nature de ces revenus comme complément de retraite et en circonscrivant le bénéfice de ces taux réduits aux revenus fonciers inclus dans un seuil de revenu global pour les propriétaires les plus modestes.",
    "467": "Soutenir les projets de transmission en étendant le bénéfice de l'exonération des plus-values réalisées lors d'une cession à plusieurs jeunes agriculteurs.",
    "468": "Mettre en place une cession progressive des parts sociales sur une durée de 120 mois pour faciliter la transmission des entreprises agricoles en société.",
    "469": "Prolonger d'un an le crédit d'impôt \"glyphosate\" pour soutenir les exploitants engagés dans la transition agroécologique.",
    "470": "Élargir la liste des infractions pénales susceptibles d'exclure les associations du champ de la réduction d'impôt accordée au titre des dons réalisés par les particuliers, en intégrant notamment l'entrave aux conditions de travail et à l'activité économique par discrimination, l'introduction dans le domicile d'autrui, le montage réalisé avec les paroles ou l'image d'une personne sans son consentement, le fait de \"squatter\" un terrain appartenant à autrui, la destruction ou la menace de la destruction d'un bien par l'emploi d'un engin explosif ou incendiaire, la communication ou la divulgation de fausses informations dans le but de faire croire qu'une destruction, une dégradation ou une détérioration dangereuse pour les personnes va être ou a été commise, la provocation à commission d'infractions par tout moyen de communication et la diffamation.",
    "471": "Maintenir hors du champ du malus écologique les véhicules professionnels pouvant être assimilés à tort à des véhicules de transport de personnes.",
    "472": "Faciliter l'implantation d'officines de pharmacie dans les communes situées en zones france ruralités revitalisation (frr) en autorisant la création, le transfert ou le regroupement d'une officine dans les communes comptant au moins 1000 habitants depuis au moins deux ans.",
    "473": "Réintégrer les reprises d'activité dans le dispositif des france ruralités revitalisation et france ruralités revitalisations « plus » pour favoriser le maintien des petits commerces en milieu rural et faciliter l'acceptabilité de la réforme localement.",
    "474": "Revenir sur le renforcement de la condition de revenu fiscal disponible par unité de consommation médian de l'epci, qui restreint le nombre de communes éligibles au classement en zone france ruralités revitalisation.",
    "475": "Majorer de 30% la fraction \"péréquation\" de la dotation de solidarité rurale pour les communes situées en zones france ruralités revitalisation, afin de soutenir ces communes confrontées à des difficultés économiques, sociales et démographiques importantes.",
    "476": "Porter la durée de l'exonération de charges patronales au titre des assurances sociales et des allocations familiales pour les embauches de salariés en cdi ou cdd de longue durée de 12 mois actuellement à trente-six mois, au bénéfice des entreprises de moins de 50 salariés installées en zone france ruralités revitalisation.",
    "477": "Porter à trente-six mois la durée d'exonération de charges patronales pour les embauches en zone france ruralités revitalisation réalisées par des organismes d'intérêt général et d'autres structures similaires, et de l'étendre à cinq ans en zone france ruralités revitalisation \"plus\".",
    "478": "Adapter le dispositif d'une loi d'abrogation non-codifiée pour pérenniser l'exonération de cotisations patronales jusqu'au terme des contrats de travail pour les salariés d'organismes d'intérêt général embauchés avant le 1er novembre 2007 en zone de revitalisation rurale.",
    "479": "Permettre aux petites entreprises installées depuis au moins cinq ans dans les zones frr \"plus\" d'obtenir une exonération d'impôt sur le revenu ou d'impôt sur les sociétés pendant trois ans.",
    "480": "Privilégier l'indice du potentiel fiscal pour classer les communes rurales en zone france ruralités revitalisation \"plus\", plutôt que l'indice synthétique, jugé inadéquat pour évaluer les difficultés structurelles de ces communes.",
    "481": "Rendre plus opérant l'indice synthétique en supprimant le facteur de la dynamique d'emploi qui le compose.",
    "482": "Clarifier les dispositions du code de l'éducation concernant la scolarisation des enfants de moins de trois ans en zone rurale, en garantissant leur accueil en école maternelle ou classe enfantine et en précisant les règles de comptabilisation de ces enfants dans les prévisions d'effectifs d'élèves.",
    "483": NaN,
    "484": "Rétablir les conditions d'octroi du prêt à taux zéro pour l'achat ou la construction d'un logement neuf en zone non-tendue b2 et c, afin de favoriser l'accès à la propriété dans les territoires ruraux.",
    "485": "Conditionner l'octroi du crédit d'impôt \"industrie verte\" à un engagement des industriels en matière de durabilité et de gestion des déchets de leurs produits.",
    "486": "Indexer le plafond de réduction d'impôt sur les versements pour un contrat d'épargne handicap sur l'inflation, en augmentant ce plafond de 6% pour tenir compte de l'inflation moyenne sur l'année 2023.",
    "487": "Créer une exonération de taxe foncière sur les propriétés bâties pour les logements sociaux rénovés énergétiquement, pour une durée de 15 à 25 ans, avec une compensation pour les collectivités par l'état.",
    "488": "Créer une taxe de 5 centimes par litre sur la vente d'eau en bouteille plastique pour financer l'entretien et l'amélioration des réseaux d'eau.",
    "489": "Favoriser la stabilité du foncier attaché aux exploitations viticoles en allégeant la fiscalité applicable aux bénéficiaires d'une transmission à titre gratuit de biens ruraux loués par bail à long terme, sous réserve d'un engagement de conservation pour une longue durée.",
    "490": "Protéger les exploitations agricoles et viticoles familiales en allégeant la fiscalité des donations et successions lorsque l'un ou plusieurs héritiers souhaitent reprendre l'exploitation, et que les autres héritiers s'engagent à conserver les biens transmis et les laisser à la disposition des exploitants actuels pendant une longue durée.",
    "491": "Porter l'abattement en ligne directe de 100 000 à 150 000 € pour les donations effectuées par des donateurs âgés de moins de 80 ans afin d'encourager les transmissions entre vifs.",
    "492": "Restaurer le mécanisme d'indexation des plafonds d'exonération des droits de mutation à titre gratuit et des tranches d'imposition des barèmes progressifs, actualisés annuellement en fonction de la limite supérieure de la première tranche du barème de l'impôt sur le revenu.",
    "493": "Indexer les plafonds d'exonération des plus-values des petites entreprises en fonction de l'évolution triennale de la limite supérieure de la première tranche de l'impôt sur le revenu.",
    "494": "Supprimer l'augmentation prévue de la redevance pour pollution diffuse afin de maintenir les taux actuels et de ne pas pénaliser les investissements nécessaires pour la transition agroécologique.",
    "495": "Revaloriser annuellement le plafond de la taxe additionnelle à la taxe sur le foncier non bâti (tatfnb) via une indexation sur l'indice des prix à la consommation et de supprimer la limite maximale de hausse du montant perçu par une chambre d'une année sur l'autre.",
    "496": "Porter le taux du crédit d'impôt au titre des services à la personne de 50 à 66 % pour les contribuables des classes populaires dont les revenus annuels nets sont inférieurs à 27.600 euros, tout en maintenant le taux de 50% pour les autres ménages.",
    "497": "Porter le taux du crédit d'impôt au titre des services à la personne de 50 à 66 % pour les familles monoparentales, afin de faciliter leur accès à un mode de garde formel et de générer des recettes supplémentaires pour les finances publiques et sociales.",
    "498": "Mettre fin au paradoxe de la responsabilité élargie des producteurs (rep) en l'étendant à tous les produits, y compris ceux non recyclables, et en précisant que la rep peut prendre différentes formes d'engagements pour réduire les déchets et contribuer à leur valorisation ou traitement.",
    "499": "Permettre aux collectivités de supprimer l'exonération minimale de 40% de taxe foncière sur les propriétés bâties les deux premières années suivant la construction, dans le cas d'artificialisation des sols.",
    "500": "Créer une recette supplémentaire en adaptant notre fiscalité aux nouvelles formes de commerce en assujettissant les \"drives\" et les entrepôts de stockage de vente à distance à la taxe sur les surfaces commerciales (tascom).",
    "501": "Créer une recette supplémentaire pour rattraper la dévaluation des tarifs de la taxe sur les surfaces commerciales (tascom) et de rehausser le seuil de 12 000 euros de chiffre d'affaires par mètre carré à 15 000 euros, en raison de l'inflation cumulée de 26 % sur la période.",
    "502": "Créer une recette supplémentaire en introduisant une taxe de séjour proportionnelle au montant de la nuitée d'hébergement, offrant ainsi plus de marges budgétaires aux collectivités locales et cohérence avec le calendrier des jeux olympiques 2024 de paris.",
    "503": "Fusionner les deux taxes sur les logements vacants pour lutter contre la vacance des logements, apporter une recette aux budgets locaux, simplifier la fiscalité et neutraliser les phénomènes d'optimisation du statut d'occupation.",
    "504": "Créer une recette supplémentaire en assouplissant les règles de lien entre les taux d'imposition (déliaison thrs/tfpb) pour éviter des effets de bord sur les entreprises et les ménages multipropriétaires.",
    "505": "Permettre l'attribution des fonds de compensation pour la tva aux collectivités locales pour les travaux d'entretien sur les rivières et cours d'eau domaniaux de l'état.",
    "506": "Proroger de trois ans le dispositif fiscal \"denormandie\" pour encourager l'investissement locatif dans le patrimoine ancien et répondre à la crise du logement.",
    "507": "Harmoniser la fiscalité applicable à la transmission à titre gratuit de biens ruraux loués par bail à long terme sur le dispositif applicable aux transmissions d'entreprises (ou pacte dutreil), afin de favoriser la stabilité du foncier attaché aux exploitations viticoles et agricoles.",
    "508": "Favoriser la transmission d'exploitations agricoles et viticoles dans un cadre familial en portant le taux d'exonération fiscale à 85% en échange d'un engagement d'affectation des biens à l'exploitation pendant 18 ans.",
    "509": "Augmenter l'abattement de droit commun pour les donations entre vifs effectuées avant 80 ans, de 100 000 à 150 000€, afin de favoriser et d'anticiper les transmissions d'exploitations agricoles et viticoles dans le cadre familial.",
    "510": "Soutenir les exploitations agricoles et viticoles face à l'inflation en indexant les plafonds d'exonération des droits de mutation à titre gratuit.",
    "511": "Indexer les plafonds d'exonération des plus-values des petites entreprises tous les trois ans en fonction de l'évolution triennale de la limite supérieure de la première tranche de l'impôt sur le revenu.",
    "512": "Revaloriser et indexer le plafond d'application du taux réduit de l'impôt des sociétés des petites et moyennes entreprises confrontées à un cadre fortement inflationniste.",
    "513": "Permettre aux exploitants agricoles d'échanger des parcelles de terrain pour réduire les coûts économiques et environnementaux, en adaptant la fiscalité et en élargissant les conditions d'éligibilité aux régimes fiscaux favorables.",
    "514": NaN,
    "515": "Stabiliser juridiquement les investissements réalisés dans le cadre du dispositif pinel en prorogeant la réduction pour 2023 de trois mois.",
    "516": "Promouvoir l'investissement privé dans le logement abordable en france, en proposant des mesures fiscales pour attirer des fonds vers des véhicules dédiés au logement résidentiel, avec un objectif de 150 000 logements bénéficiaires sur 20 ans.",
    "517": "Corriger une erreur matérielle dans l'article 5 septdecies du cgi et d'inclure les véhicules de transport de chevaux équipés de cabines approfondies ou de cabines-logements dans la liste des véhicules ouvrant droit à la déduction de tva, en raison de leur utilisation professionnelle et des contraintes réglementaires liées aux transports d'équidés.",
    "518": "Corriger une erreur matérielle dans l'article 5 septdecies de l'assemblée nationale en référençant l'article 206 du cgi et en ajoutant un nouvel amendement après l'article 10 pour rendre le dispositif effectif.",
    "519": NaN,
    "520": "Compléter l'article 76 du code général des impôts pour intégrer au forfait forestier les revenus provenant de la captation de carbone additionnelle réalisée dans le cadre de projets forestiers admis au label « bas-carbone » mentionné à l'article l 121-2 du code forestier, couvrant ainsi les méthodes existantes et à venir.",
    "521": "Supprimer la condition de potentiel financier pour la dotation particulière élu local (dpel) afin de la verser à toutes les communes de moins de 1 000 habitants, améliorant ainsi la prévisibilité de cette ressource et facilitant la mise en œuvre des dispositions relatives à l'exercice des mandats locaux.",
    "522": "Faciliter l'accès à la dotation particulière élu local (dpel) pour environ 2 400 communes supplémentaires en relevant le seuil d'éligibilité au double de la moyenne, tout en conservant les attributions individuelles à leur niveau actuel et en finançant ce montant supplémentaire par le budget de l'état.",
    "523": "Réduire le seuil minimal de surface de l'unité de gestion pour l'acquisition forestière (defi acquisition) afin d'inciter les propriétaires à constituer des ensembles de plus en plus cohérents et favoriser une meilleure gestion forestière.",
    "524": "Aligner les modalités de calcul du crédit d'impôt du defi acquisition sur celles du defi travaux, en permettant de reporter le montant des dépenses de travaux qui dépassent les plafonds au titre des 4 années suivantes, dans les mêmes plafonds.",
    "525": "Augmenter le plafond de la compensation financière pour défrichement affectée au fonds stratégique de la forêt et du bois, afin de financer davantage de projets d'investissement et d'actions de recherche, de développement et d'innovation pour la filière forêt-bois.",
    "526": "Modifier le régime de tva applicable au secteur hôtelier et aux locations touristiques, en abaissant le seuil de la franchise de tva à 5 000 € de recettes annuelles pour les locations de meublés de tourisme.",
    "527": "Modifier le régime fiscal des locations de meublés de tourisme pour l'aligner sur celui du régime du micro foncier pour locations nues, avec un abattement de 30% dans la limite de 15 000 € de recettes, et de maintenir un régime dérogatoire dans les zones rurales avec un abattement supplémentaire de 21%, soit un taux d'abattement de 51% dans la limite de 15 000 € de recettes.",
    "528": "Modifier le régime fiscal des locations de meublés de tourisme pour les rendre plus équitables avec les autres activités d'hébergement et augmenter l'offre de logements pour les habitants des zones touristiques.",
    "529": "Modifier le régime fiscal des locations de meublés de tourisme pour les rendre plus équitables avec les autres activités d'hébergement et augmenter l'offre de logements pour les habitants des zones touristiques.",
    "530": "Rétablir le ptz dans le neuf collectif et individuel sur l'ensemble du territoire, avec des mesures complémentaires et une réactualisation des barèmes pour tenir compte des évolutions de salaires et de prix de l'immobilier.",
    "531": "Maintenir les taux de réduction d'impôt prévus en 2022 sur les années 2023 et 2024 pour améliorer l'attractivité du dispositif pinel avant sa disparition programmée en 2024, afin de relancer la construction neuve et le logement locatif à loyers maîtrisés.",
    "532": "Proposer une réduction de la franchise en base tva pour les petites entreprises étrangères, afin de limiter les distorsions de concurrence et d'augmenter les recettes publiques.",
    "533": "Rétablir et élargir l'exonération temporaire des droits de mutation à titre gratuit pour soutenir la construction neuve et faciliter l'accès au logement pour les ménages.",
    "534": "Pérenniser l'exonération d'impôt sur le revenu pour les particuliers cédant des droits de surélévation d'immeubles, sous conditions, jusqu'au 31 décembre 2024, afin de favoriser la densification du stock existant et la résolution du manque de logements neufs dans les zones urbaines tendues.",
    "535": "Proposer l'extension du taux réduit de tva (10 et/ou 5,5%) à certaines opérations exclues, telles que la transformation de locaux tertiaires en logements et la surélévation ou l'agrandissement d'immeubles existants, afin de favoriser la performance énergétique et la sobriété énergétique intéressant le bâtiment.",
    "536": "Revaloriser la dgf attribuée aux communes et aux epci à hauteur de l'inflation annuelle estimée pour 2023, soit + 4,9 %, pour assurer la continuité de leurs services publics et préserver l'investissement.",
    "537": "Revaloriser la dgf en 2024 à hauteur de l'évolution de l'ipc, soit + 2,6 %, pour soutenir les budgets des collectivités locales dans un contexte d'inflation élevée.",
    "538": "Revaloriser la dgf du bloc communal de 130 millions d'euros supplémentaires pour maintenir la dgf pour un maximum de communes.",
    "539": "Supprimer la baisse du fonds départemental de péréquation de la taxe professionnelle (fdptp) pour assurer l'équilibre des budgets des départements.",
    "540": "Réformer le zonage de revitalisation rurale pour le rendre plus juste et mieux ciblé, en prenant en compte les recommandations d'un rapport d'information et en concertant avec des associations d'élus locaux.",
    "541": "Prolonger le classement en vigueur des zones de revitalisation rurale (zrr) jusqu'au 31 décembre 2024 pour permettre un débat approfondi sur la réforme gouvernementale en cours et l'examen d'une proposition de loi visant à rendre le zonage plus équitable et adapté.",
    "542": NaN,
    "543": "Réduire la franchise tva pour les petites entreprises étrangères afin de limiter la concurrence déloyale et d'augmenter les recettes publiques.",
    "544": "Créer un régime universel d'investissement locatif privé, lisible et stable, en instaurant un amortissement du bâti pendant 50 ans, une déductibilité sans limite des intérêts d'emprunt et des charges locatives, et une taxation des plus-values inchangée, avec un coût budgétaire annuel de 4,2 milliards d'euros.",
    "545": "Retirer les deux alinéas modifiant l'assiette pour le calcul de la redevance \"irrigation gravitaire\".",
    "546": "Mettre en place une réduction d'impôt sur le revenu pour les cotisations versées aux associations syndicales autorisées ayant pour objet la réalisation de travaux de prévention en vue d'aménager ou d'entretenir des cours d'eau, lacs ou plans d'eau, voies et réseaux divers.",
    "547": "Majorer le plafond des parts sociales d'épargne (pse) de 2 points supplémentaires pour inciter les associés coopérateurs à détenir des pse et renforcer les fonds propres des coopératives agricoles.",
    "548": "Rendre l'imposition individualisée par défaut pour améliorer l'égalité fiscale entre les femmes et les hommes.",
    "549": "Rendre les prestations compensatoires versées après 12 mois non imposables pour les bénéficiaires afin de renforcer l'égalité fiscale entre les femmes et les hommes.",
    "550": "Séparer le dispositif madelin du plafonnement global des avantages fiscaux pour améliorer l'attractivité de l'investissement pour les familles monoparentales.",
    "551": "Raccourcir les durées de versement du fctva pour les collectivités en n-2 et n-1, afin de soutenir les investissements publics locaux et les projets de transition écologique, transformation numérique et réindustrialisation.",
    "552": "Mettre en place un mécanisme d'étalement des remboursements des acomptes du filet de sécurité \"énergétique\" de 2023 sur plusieurs exercices, afin de lisser l'impact budgétaire et comptable sur le secteur public local.",
    "553": "Demander au gouvernement d'intégrer les dépenses liées au déneigement dans le périmètre du fctva pour alléger le fardeau financier des collectivités territoriales situées en zone de montagne.",
    "554": "Permettre l'application du mécanisme de convergence des coefficients de tascom en cas de changement de régime fiscal pour certaines intercommunalités.",
    "555": "Supprimer le bénéfice de l'aide fiscale à l'investissement productif sur des secteurs d'activité clés pour le tissu économique ultra-marin, tout en ouvrant le bénéfice de l'aide fiscale en faveur des friches hôtelières ou industrielles en vue de leur réhabilitation et en intégrant les investissements portant sur des installations de production d'électricité utilisant l'énergie radiative du soleil.",
    "556": "Réformer le dispositif de \"plafond mordant\" pour augmenter le financement des agences de l'eau et améliorer leur mission d'assainissement.",
    "557": "Supprimer la possibilité pour les syndicats mixtes d'instaurer une redevance spéciale pour élimination des déchets non ménagers pour les communes et epci membres ayant déjà instauré la taxe d'enlèvement des ordures ménagères, afin d'éviter une \"double imposition\" jugée inique pour ces collectivités.",
    "558": "Réduire les coûts de gestion des déchets en corse en réduisant la taxe générale sur les activités polluantes (tgap) et en créant deux centres de tri et de valorisation (ctv) pour atteindre les objectifs de réduction des déchets et de valorisation énergétique.",
    "559": "Créer de nouveaux prélèvements applicables à une nouvelle offre de loterie hippique pour pérenniser et augmenter les recettes publiques générées par la filière hippique et prévenir le développement d'un modèle d'exploitation intensif des paris hippiques.",
    "560": "Réduire le taux de la taxe intérieure de consommation sur les produits énergétiques (ticpe) sur le biopropane pour soutenir la décarbonation des petites et moyennes entreprises rurales et proposer une solution énergétique compétitive aux consommateurs des zones rurales et de montagnes.",
    "561": "Permettre l'exonération de la taxe générale sur les activités polluantes (tgap) pour les installations de production de gaz bas-carbone à partir de combustibles solides de récupération (csr), afin de faciliter le déploiement de nouvelles voies de valorisation énergétique et de contribuer à la décarbonation des usages gaz dans l'industrie et les transports.",
    "562": "Faciliter la mise en place d'une tarification incitative en matière de déchets pour les collectivités territoriales, en permettant une expérimentation sur 10 ans au lieu de 7.",
    "563": "Faciliter la mise en place d'une tarification incitative en matière de déchets dans certaines parties des territoires des collectivités territoriales en tenant compte de leurs caractéristiques.",
    "564": "Permettre l'instauration d'une taxe d'enlèvement des ordures ménagères incitative à une échelle collective pour encourager la réduction de la quantité de déchets produite.",
    "565": "Permettre aux collectivités de mettre en place un tarif progressif pour les redevances d'enlèvement des ordures ménagères, en tenant compte de critères sociaux et en octroyant des aides au paiement des factures.",
    "566": "Créer un dispositif de suramortissement pour soutenir les entreprises dans leurs investissements liés à la transition énergétique.",
    "567": "Prolonger le dispositif de suramortissement pour l'acquisition de véhicules neufs utilisant des énergies propres, afin d'accompagner les entreprises dans la décarbonation de leurs flottes de véhicules poids lourds et véhicules utilitaires légers.",
    "568": "Mettre en place un dispositif de lissage des pertes importantes de tfpb pour les communes et intercommunalités concernées par une délocalisation avec démolition de bâtiments industriels.",
    "569": "Permettre aux régions, agissant en tant qu'aom de substitution, de prélever le versement mobilité pour financer l'offre de mobilité locale, dans les mêmes conditions qu'une communauté de communes qui s'est emparée de la compétence mobilité.",
    "570": "Sécuriser les échanges de données mensuels concernant le versement mobilité entre l'urssaf caisse nationale et les autorités organisatrices de la mobilité urbaine.",
    "571": "Considérer les transports publics de voyageurs du quotidien comme un service de première nécessité, afin de favoriser la mobilité de tous et de contribuer au développement des politiques de mobilité et au financement des investissements nécessaires à la lutte contre le réchauffement climatique.",
    "572": "Créer une majoration des taux de versement mobilité de 0,5% pour le développement, la refonte ou l'amélioration substantielle de l'offre de mobilité nécessitant de nouvelles dépenses de fonctionnement ou d'investissement.",
    "573": "Créer une majoration des taux de versement mobilité de 0,25% pour le développement, la refonte ou l'amélioration substantielle de l'offre de mobilité nécessitant des dépenses de fonctionnement ou d'investissement nouvelles.",
    "574": "Faire évoluer le périmètre de perception du versement mobilité additionnel et d'accentuer son caractère additionnel pour répondre aux besoins de mobilité des territoires.",
    "575": "Créer un prélèvement additionnel, facultatif, à la taxe de séjour pour financer le « choc d’offre » des transports publics et équilibrer la situation entre les usagers résidents et les touristes.",
    "576": "Maintenir les taux de réduction d'impôt liés au dispositif pinel pour les années 2023 et 2024 afin de relancer la construction neuve et le logement locatif à loyers maîtrisés.",
    "577": "Rétablir le crédit d'impôt en faveur de la rénovation énergétique des locaux tertiaires des pme, en intégrant notamment l'acquisition et la pose de matériaux d'isolation thermique des parois vitrées et des protections solaires mobiles.",
    "578": "Rétablir le ptz dans le neuf collectif et individuel sur l'ensemble du territoire, avec des mesures complémentaires telles qu'un retour à une quotité de 40% et une réactualisation des barèmes.",
    "579": "Supprimer le délai de 6 mois pour réintégrer sa dernière entreprise employeuse afin de faciliter le cumul emploi-retraite et de conserver des salariés formés.",
    "580": "Corriger une incohérence qui permet à des salariés retraités de reprendre un emploi dans toute entreprise, sauf la dernière qui l'a employé, en limitant le délai de réintégration à trois mois pour faciliter le cumul emploi-retraite et limiter le risque de départ vers la concurrence.",
    "581": "Ouvrir le dispositif d'éco-pt z aux travaux permettant l'installation d'équipements d'autoconsommation pour favoriser le développement de solutions d'autoconsommation accessibles aux ménages les plus modestes et renforcer le soutien à l'autoconsommation photovoltaïque individuelle en france.",
    "582": "Fixer un taux de tva réduit à 5,5% sur la fourniture et la pose des installations solaires jusqu'à 9 kwc pour favoriser l'autoconsommation résidentielle et soutenir la transition vers les énergies renouvelables.",
    "583": "Clarifier et d'harmoniser l'exonération des structures porteuses des ombrières utilisant l'énergie solaire photovoltaïque de la taxe foncière sur les propriétés bâties (tfpb) et de la cotisation foncière des entreprises (cfe) afin d'accélérer la production d'énergie renouvelable en particulier d'origine solaire.",
    "584": "Publier un document de politique transversale sur l'ess et établir une stratégie de développement pour ce secteur.",
    "585": "Mettre en place l'exonération de la taxe d'habitation pour les établissements sanitaires, sociaux et médico-sociaux privés non lucratifs, à l'image de celle dont bénéficient déjà les structures publiques assurant les mêmes missions.",
    "586": "Prévoir une imposition supplémentaire sur les superdividendes distribués par des entreprises dont le chiffre d'affaires annuel dépasse 750 000 000 €.",
    "587": "S'opposer à l'augmentation des taxes sur le gnr, car elles affecteraient négativement les agriculteurs, les pêcheurs et le secteur du btp, déjà confrontés à des difficultés économiques.",
    "588": "Indexer la dgf sur l'inflation avec rattrapage d'indexation pour 2023 et augmentation de 220 millions d'euros pour 2024, insuffisante pour faire face aux augmentations de coûts liés à l'inflation.",
    "589": "Restreindre les avantages fiscaux pour les associations impliquées dans des actes d'intrusion et de violence sur des installations nucléaires et envers les professionnels.",
    "590": "Défiscaliser les heures supplémentaires de l'impôt sur le revenu, supprimer la part patronale des cotisations sociales et exclure l'assiette de la cs g.",
    "591": "Soumettre les compagnies de transport maritime au droit commun de l'impôt sur les sociétés et mettre fin à un avantage fiscal injustifié.",
    "592": "Rendre obligatoire le remboursement du crédit d'impôt recherche (cir) et l'interdiction de sa demande pour les trois prochains exercices en cas de délocalisation d'une société ayant bénéficié de ce crédit.",
    "593": "Mettre en place une taxation sur les importations de bovins accrues par l'accord ceta pour mettre fin à la concurrence déloyale et néfaste pour les agriculteurs français et réduire les risques sur la santé des français.",
    "594": "Limiter l'augmentation maximale du montant des valeurs locatives à 2 % pour l'année 2024, afin de refléter le taux habituel d'inflation hors période très inflationniste.",
    "595": "Doubler la taxe sur les éoliennes en mer en raison de leur caractère inesthétique et de leur faible productivité par rapport à l'énergie nucléaire.",
    "596": "Mettre en place un crédit d'impôt en 2024 pour redistribuer le surplus de tva au profit des ménages, après déduction des dépenses contraintes indexées sur l'inflation.",
    "597": "Augmenter le plafond des agences de l'eau de 150 m€ pour l'année 2024, afin de renforcer leur soutien aux collectivités et de créer un fonds hydraulique agricole.",
    "598": "Proposer l'extension des réductions d'impôts prévues en cas de rénovation de logements aux locaux commerciaux situés dans un secteur d'intervention d'une opération de revitalisation de territoire (ort).",
    "599": "Réduire la tva sur les énergies à 5,5% pour un effet déflationniste durable sur l'économie.",
    "600": "Rétablir la demi-part fiscale pour les veufs et veuves, supprimée en 2008, afin de réduire leurs difficultés financières et de réparer une injustice.",
    "601": "Défiscaliser les heures supplémentaires effectuées par les forces de l'ordre, les pompiers et les soignants pendant les jeux olympiques et paralympiques.",
    "602": "Remplacer l'impôt sur la fortune immobilière (ifi) par un impôt sur la fortune financière (iff) afin de protéger les classes moyennes et de taxer la fortune financière plutôt que la propriété.",
    "603": "Supprimer l'augmentation prévue de la tgap en 2025 pour ne pas surpénaliser les collectivités et les ménages.",
    "604": "Doubler le taux d'imposition des bénéfices exceptionnels des entreprises réalisant plus de 100 millions d'euros de chiffre d'affaires entre le 1er janvier et le 31 décembre 2024.",
    "605": "Réformer l'octroi de mer en outre-mer pour réduire le coût de la vie et compenser les pertes de recettes des collectivités locales.",
    "606": "Modifier le prélèvement forfaitaire unique (pfu) pour protéger les artisans et entrepreneurs tout en rétablissant l'équité fiscale pour les revenus financiers importants.",
    "607": "Supprimer la tva sur 100 produits de première nécessité pour une année afin de réduire l'inflation et les prix à la consommation.",
    "608": "Limiter l'augmentation du taux de taxe foncière dans les communes de plus de 100 000 habitants ayant augmenté leur taux de + de 50% en 2023, en interdisant une augmentation supplémentaire en 2024.",
    "609": "Rétablir l'éligibilité du fctva pour les dépenses d'aménagement et d'agencement de terrains dès 2022, afin d'éviter des années blanches et de préserver la capacité d'investissement des collectivités territoriales.",
    "610": NaN,
    "611": NaN,
    "612": "Reporter la suppression totale de la taxe d'habitation pour les 20% de contribuables les plus aisés à 2025, ce qui a coûté près de 8 milliards d'euros et représentant une source de financement pour les collectivités territoriales.",
    "613": NaN,
    "614": "Raccourcir les durées de versement du fctva pour les collectivités en n-2, en n-1 afin de soutenir l'économie.",
    "615": NaN,
    "616": "Limiter le renforcement du malus co2 et la taxe co2 annuelle pour les véhicules pick-up 4x4 utilisés par les entreprises de travaux publics et de génie civil en zone de montagne.",
    "617": "Supprimer la taxe sur l'exploitation d'infrastructures de transport de longue distance, qui affecte les aéroports et compromet leur compétitivité, investissements et développement économique.",
    "618": "Alerter le gouvernement sur la situation critique des communes face à l'augmentation des coûts de l'énergie et de reconduire le filet de sécurité pour les communes en difficultés dans leur budget 2024.",
    "619": "Modifier les conditions d'éligibilité pour le crédit d'impôt en matière d'accessibilité des logements pour personnes âgées ou handicapées, en alignant celles-ci sur celles de ma prime adapt', et en réintroduisant la distinction entre équipements spécifiques et autres dépenses d'adaptation.",
    "620": "Garantir un financement pluriannuel minimum de trois ans aux associations travaillant à la protection des victimes de violences intrafamiliales et sexuelles.",
    "621": "Favoriser les ménages aisés à louer des logements en 2024 sous certaines conditions de loyer et de ressources, en sortant ces biens de l'assiette de l'ifi, et en renforçant la conditionnalité du dispositif par un conventionnement de l'anah.",
    "622": "Harmoniser à 40 % le taux d'abattement des revenus fonciers en location nue et en location meublée, à l'exception des chambres d'hôtes, afin d'inciter les propriétaires à destiner leur bien à la location de longue durée et de réduire la dépense fiscale liée au régime dérogatoire de la location meublée.",
    "623": "Revenir au délai de droit commun pour le paiement de la tva due au titre des constructions de logements locatifs sociaux par les bailleurs sociaux.",
    "624": "Donner aux départements la possibilité d'exonérer les particuliers de taxes lors de l'acquisition de leur logement dans le cadre d'une accession sociale à la propriété.",
    "625": "Rééquilibrer la taxe sur les services de télévision (tst-e) versée par les éditeurs de services de télévision au profit du cnc, en la réduisant de 5,15% à 3,5% de leur chiffre d'affaires, pour un manque à gagner de 80 millions d'euros, en contrepartie d'un gain pour les éditeurs de services de télévision afin qu'ils investissent dans la transformation digitale de leur activité et la production de contenus.",
    "626": "Réduire temporairement le taux de la taxe sur les éditeurs de services de télévision au profit du centre national du cinéma et de l’image animée, de 5,15 % à 3,5 % pendant trois ans, afin d'évaluer les effets de cette baisse de ressources sur le secteur audiovisuel.",
    "627": "Modifier les dispositions relatives au réinvestissement dans un fonds de capital investissement pour améliorer la clarté et la flexibilité des modalités d'investissement, tout en précisant les conséquences du non-respect du quota de 75% et en alignant les conditions d'éligibilité sur celles du quota fiscal applicable aux fonds de capital investissement.",
    "628": NaN,
    "629": "Classer les communes actuellement classées en zrr également en zrr pour ne pas pénaliser les communes bénéficiant actuellement de ce dispositif.",
    "630": "Privilégier un zonage départemental pour la réforme des zones de revitalisation rurale plutôt qu'un zonage intercommunal.",
    "631": "Modifier l'article 244 quater e du cgi pour supprimer l'exclusion explicite des investissements \"autres que de remplacement\" du bénéfice du crédit d'impôt sur les investissements en corse (ciic), afin de réduire l'insécurité juridique et les interprétations excessives de l'administration fiscale, tout en soulignant l'importance du ciic pour soutenir l'investissement et la productivité des entreprises corses face aux contraintes de l'insularité.",
    "632": "Exclure des zones sujettes à spéculation immobilière, comme la corse ou d'autres régions touristiques, du dispositif fiscal incitatif pour les territoires en manque de logements.",
    "633": "Renforcer le dispositif fiscal du fonds d'investissement de proximité créé par la loi de finance de 2007, en augmentant le taux de l'avantage fiscal, afin de favoriser les investissements dans le capital des entreprises régionales et de soutenir leur développement, notamment en corse, pour renforcer le dynamisme économique, créer des emplois et lutter contre l'inflation structurelle des prix.",
    "634": "Prolonger l'exonération du droit de partage de 2,5% pour les actes de partage de succession et les licitations de biens héréditaires en corse jusqu'en 2029, dans le but de poursuivre la politique d'assainissement cadastral et de résorption du désordre de propriété.",
    "635": "Élargir le champ d'application du crédit d'impôt aux installations de production d'hydrogène renouvelable ou bas carbone dans les territoires insulaires non-interconnectés.",
    "636": "Renforcer les incitations à investir dans la petite hydraulique dans les zones non interconnectées pour limiter plus efficacement et rapidement les surcoûts de production et réaliser des économies de cspe dans le cadre de la compensation territoriale opérée par la cre.",
    "637": "Étendre le bénéfice du crédit d'impôt pour certains investissements en corse à un plus large panel d'entreprises, en relevant le seuil de 11 à 20 salariés pour inclure les plus petites pme corses.",
    "638": "Augmenter les taux prévus à l'article 244 quater e du code général des impôts relatif au ciic (le crédit d'impôt pour certains investissements réalisés et exploités en corse).",
    "639": "Modifier les dispositions de l'article 244 quater e pour inclure le domaine des transports dans le bénéfice du ciic, afin de compenser les surcoûts subis par les transporteurs corses et favoriser leur relance.",
    "640": "Renforcer et prolonger les taux du crédit d'impôt pour certains investissements réalisés et exploités en corse jusqu'en 2030, afin de soutenir le tissu économique local et de rassurer les entreprises en leur assurant une sécurité juridique fiscale sur le long terme.",
    "641": "Proroger le dispositif du ciic jusqu'en 2030 pour rassurer les chefs d'entreprises et les opérateurs économiques corses.",
    "642": NaN,
    "643": "Permettre le cumul temporaire de deux avantages fiscaux pour favoriser la reprise économique de la corse, en particulier pour les entreprises touchées par la crise touristique, et ce, pour l'année 2024.",
    "644": "Supprimer les bornes temporelles pour l'accès des entreprises corses aux avantages liés au dispositif de zdp.",
    "645": "Sensibiliser le gouvernement et les législateurs à la problématique majeure des prix des carburants en corse et d'inviter le gouvernement à prendre des mesures pour renforcer les dispositifs nécessaires à la préservation du pouvoir d'achat des corses.",
    "646": "Créer une taxe sur l'exploitation des infrastructures de transport de longue distance, principalement concernant les autoroutes et aérodromes, pour financer les investissements dans le transport ferroviaire, tout en excluant les territoires insulaires et la corse du périmètre de l'article et en levant le gage sur les tabacs.",
    "647": "Réserver la fraction du produit de la tgap déchets collectée sur le territoire corse à la collectivité de corse, afin de contribuer au budget de la corse et de renforcer le lien territorial dans la fiscalité locale.",
    "648": "Mettre fin au gel de la dotation de continuité territoriale (dct) reversée au profit de la corse en prévoyant une indexation automatique sur le niveau de l'inflation effectivement constaté votée annuellement en loi de finances.",
    "649": "Augmenter de 1 million d'euros le prélèvement opéré sur les recettes de l'état au profit de la collectivité de corse pour le comité de massif de corse.",
    "650": "Maintenir un niveau de psr pour la collectivité de corse équivalent à l'inflation, en prévision d'une future réforme d'autonomie, et de lever le gage sur les tabacs.",
    "651": "Compenser la perte de 1 à 2 millions d'euros des frais de gestion en corse due à la baisse des impôts de production, non comblée par le gouvernement.",
    "652": "Créer un prélèvement sur les recettes de l'état au profit de la collectivité de corse pour restituer les recettes liées à la tgap déchets récoltées sur son territoire, renforcer le lien territorial dans la fiscalité locale et contribuer financièrement à la politique de gestion des déchets de l'île.",
    "653": "Garantir une compensation de 5,6 millions d'euros de l'état à la collectivité de corse pour la revalorisation du point d'indice dans la fonction publique.",
    "654": "Mettre en évidence la lenteur des procédures d'indemnisation après la reconnaissance de l'état de catastrophe naturelle en corse, et de proposer la création d'un fonds d'urgence pour un décaissement plus rapide.",
    "655": "Créer une écotaxe affectée à la régulation des camping-cars en corse, en vue notamment de la création d'aires de stationnement.",
    "656": "Réformer la perception par la collectivité de corse du produit des droits de consommation sur les tabacs vendus en corse, en transférant ces droits aux organismes de sécurité sociale et en remplaçant la recette par une fraction de produit de la tva.",
    "657": "Élargir l'exonération de la taxe foncière aux bâtiments agricoles à usage mixte sur le territoire de la collectivité de corse, en sécurisant les exploitants agricoles en excluant de la taxe foncière les bâtiments agricoles mixtes quelle que soit la surface du bâtiment consacrée à d'autres activités non agricoles.",
    "658": "Mettre en place une taxe anti-spéculative sur les transactions immobilières dans les zones tendues pour réguler les résidences secondaires et réduire les inégalités sociales.",
    "659": "Majorer la tascom en corse pour lutter contre les effets néfastes de la concentration de grandes surfaces sur les commerces de proximité et de centre-ville, et affecter une partie de ce produit à l'office foncier de corse pour préempter des espaces fonciers et favoriser un développement équilibré des activités.",
    "660": "Maintenir l'exonération des pick-up 4 et 5 places du malus écologique et au poids, en raison de leur utilisation par de nombreux professionnels et corps constitués, ainsi que de leurs avantages en termes d'accès et de capacité de tractation et de chargement.",
    "661": "Créer un crédit d'impôt pour les particuliers pour les frais engagés en règlement de services juridiques fournis par des professions réglementées, dans le but de faciliter l'accès à la justice.",
    "662": "Prévoir un taux réduit de tva à 5,5% pour les honoraires d'avocats afin de renforcer l'accès au droit pour les salariés et les chômeurs dans le cadre de procédures juridictionnelles et de l'aide juridictionnelle.",
    "663": "Faciliter la transition vers des alternatives moins polluantes au gazole non-routier pour les entreprises grossistes spécialisées dans l'approvisionnement alimentaire de la restauration hors domicile, en mettant en place un sur-amortissement des investissements dans ces alternatives.",
    "664": "Rétablir le ptz dans le neuf collectif et individuel sur l'ensemble du territoire français.",
    "665": "Supprimer l'augmentation de la fiscalité du gazole non routier pour les agriculteurs, exploitants forestiers et professionnels du btp, afin d'éviter un surcoût pour ces professionnels et un impact sur la souveraineté alimentaire et la transition énergétique.",
    "666": "Demander un déplafonnement du taux de versement mobilité pour la métropole aix-marseille-provence, dans les limites du dernier cadre dérogatoire de 2,95 %, afin de financer les équipements de mobilité prévus dans le plan « marseille en grand ».",
    "667": "Réguler l'achat en espèces des palettes en bois d'occasion par les professionnels du recyclage pour lutter contre les pratiques frauduleuses et favoriser une concurrence équitable.",
    "668": "Renforcer la part de la tatfn b revenant aux forêts communales sous forme de cotisation, passant d'un maximum de 5% à un niveau minimum de 5%, sans bouleverser les équilibres de la tatfnb.",
    "669": "Augmenter le plafond des versements ouvrant droit à une réduction d'impôt pour les entreprises qui font du mécénat.",
    "670": "Revenir sur le système de l'exit tax et de rétablir le régime antérieur à 2019 sur les plus-values latentes sans régime d'extinction, en supprimant le régime d'extinction actuel fixé à deux ans.",
    "671": "Demander l'application réciproque de l'accord intergouvernemental relatif au fatca entre les états-unis et la france pour lutter contre l'évasion fiscale, ce qui a des conséquences pour des milliers de français \"accidentels\" soumis à l'impôt sur le revenu américain.",
    "672": "Retirer la réduction d'impôt de l'article 200 du code général des impôts pour les dons aux associations dont les adhérents sont reconnus coupables d'avoir aidé l'entrée irrégulière d'étrangers en france, et d'interdire la délivrance de reçus fiscaux à ces associations.",
    "673": "Modifier la cvec, une taxe affectée aux crous, passant de 95 euros à 100 euros par étudiant depuis la rentrée 2023, et dont l'usage est contesté par certains syndicats étudiants.",
    "674": "Supprimer les dispositions de l'article 14 qui permettent de classer les pick-up à double cabine comme des véhicules de tourisme, afin de permettre aux professionnels de continuer à les acheter en france.",
    "675": "Permettre aux professionnels d'acquérir des pick-up à double cabine pour un usage strictement professionnel sans être soumis à une taxation prohibitive.",
    "676": "Maintenir les taux de réduction d'impôt liés au dispositif pinel sur les années 2023 et 2024 pour relancer la construction neuve et le logement locatif à loyers maîtrisés.",
    "677": "Faciliter l'accès à la propriété pour les ménages à revenus modestes en élargissant le champ des bénéficiaires du bail réel solidaire (brs) et en abaissant les plafonds de ressources.",
    "678": "Rétablir le ptz dans le neuf collectif et individuel sur l'ensemble du territoire, avec une quotité de 40% pour toutes les zones et une réactualisation des barèmes.",
    "679": "Maintenir les taux de réduction d'impôt du dispositif pinel pour les années 2023 et 2024 afin de relancer la construction neuve et le logement locatif à loyers maîtrisés.",
    "680": "Créer un régime universel d'investissement locatif privé, lisible et stable en reconnaissant la nature d'activité économique de l'investissement locatif privé.",
    "681": "Réduire la franchise en base tva pour les petites entreprises étrangères en france, afin de limiter les distorsions de concurrence et les risques de fraude.",
    "682": "Rétablir le crédit d'impôt en faveur de la rénovation énergétique des locaux tertiaires des pme, en incluant notamment les menuiseries extérieures et les protections solaires mobiles.",
    "683": "Pérenniser l'exonération d'impôt sur le revenu pour les particuliers cédant des droits de surélévation d'immeubles, sous conditions, jusqu'au 31 décembre 2024, afin de favoriser la densification du stock existant et la résolution du manque de logements neufs dans les zones urbaines tendues.",
    "684": "Proposer l'extension du taux réduit de tva (10 et/ou 5,5%) à certaines opérations exclues, telles que la transformation de locaux tertiaires en logements et la surélévation ou l'agrandissement d'immeubles existants, afin de favoriser des travaux de performance énergétique et de corriger un paradoxe fiscal.",
    "685": "Faciliter le déploiement de la tarification incitative pour la collecte des déchets ménagers en permettant aux collectivités locales de l'appliquer sur une partie seulement de leur territoire et en supprimant le délai d'harmonisation des modes de financement du service public de gestion des déchets.",
    "686": "Étendre le crédit d'impôt pour les investissements dans le recyclage, le réemploi et la réutilisation des équipements et composants d'équipements dans l'industrie verte.",
    "687": "Inciter les entreprises de recyclage à soutenir les projets d'amélioration des performances de recyclage et de valorisation, en instaurant un dispositif de suramortissement pour les entreprises du recyclage.",
    "688": "Prolonger jusqu'en 2040 le dispositif de suramortissement pour l'acquisition ou le remplacement d'engins non routiers polluants par des engins peu polluants fonctionnant aux énergies non fossiles.",
    "689": "Encourager les entreprises de recyclage à mettre en place un dispositif de suramortissement pour l'acquisition de poids lourds peu polluants afin d'accélérer la transition écologique du secteur.",
    "690": "Rétablir l'éligibilité au crédit d'impôt pour l'adaptation des logements aux personnes âgées, handicapées ou en perte d'autonomie.",
    "691": "Sécuriser juridiquement et clarifier l'application du taux réduit de tva à 5,5% pour les travaux induits et indissociablement liés aux travaux de rénovation énergétique.",
    "692": "Déplafonner la taxe sur les paris sportifs afin de financer davantage les politiques publiques sportives en france.",
    "693": "Financer la mise aux normes des grands stades lors de l'euro 2016 de football et la préparation d'une loi héritage des grands événements sportifs internationaux, en mettant en place une surtaxe de 0,3% sur les paris sportifs, dont le produit doit permettre de financer à hauteur de 25 m€ un fonds héritage de l'agence nationale du sport.",
    "694": "Réintégrer rétroactivement les dépenses d'investissement des collectivités pour les aménagements et agencements de terrains dans l'assiette éligible au fctva.",
    "695": "Fusionner les deux taxes sur les logements vacants dans un souci de simplification et de lisibilité, tout en neutralisant les pertes budgétaires des collectivités concernées par l'élargissement des zones tendues.",
    "696": "Délier les taux de la taxe foncière sur les propriétés bâties et les taux de la taxe d'habitation sur les résidences secondaires et autres locaux meublés non affectés à l'habitation principale, afin de réduire la sous-occupation et de promouvoir l'occupation des logements à titre de résidence principale.",
    "697": "Permettre la récupération de tva des investissements réalisés dans des logements mis à disposition des salariés dans les zones touristiques en tension.",
    "698": "Permettre aux communes de conserver la première fraction de la dotation de solidarité rurale lorsqu'elles sont situées dans un canton dont la commune chef-lieu compte plus de 10 000 habitants et est une commune nouvelle formée après le 1er janvier 2014.",
    "699": "Modifier la fiscalité des revenus locatifs des locations de meublés classés en régime micro-bic afin de maintenir une forme d'incitation tout en combattant la professionnalisation.",
    "700": "Réduire le plafond de la taxe additionnelle à la taxe de séjour en île-de-france à 100 %, affectant les recettes à ile-de-france mobilités, afin de ne pas pénaliser la compétitivité touristique de la région et de ne pas augmenter les coûts pour les touristes.",
    "701": "Supprimer la création d'une taxe additionnelle avec un plafond de 200 % aux taxes de séjour en vigueur en île-de-france avec affectation à île-de-france mobilités.",
    "702": "Limiter le montant de la franchise en base tva applicable aux petites entreprises étrangères en france, afin de réduire les distorsions de concurrence et les risques de fraude.",
    "703": "Créer une indexation obligatoire sur le gazole non-routier agricole et forestier pour les marchés de travaux agricoles et forestiers afin de protéger les entreprises de fluctuations des prix du carburant.",
    "704": "Prévoir un crédit d'impôt temporaire de 2500 € pour encourager les entreprises agricoles à sortir du glyphosate et soutenir les entreprises de travaux et services agricoles, ruraux et forestiers dans leur démarche de décarbonation.",
    "705": "Permettre un maximum de trois avances de remboursement de ticpe par an pour le secteur agricole, avec un montant actuel allant de 4.000 euros à 50.000 euros par an, afin d'éviter un choc sur les marges et de soutenir les 21.000 entreprises et leurs 100.000 salariés face à l'inflation et aux conséquences économiques.",
    "706": "Permettre le remboursement partiel de la ticpe pour les véhicules agricoles affectés au transport public de marchandises, dans le cadre de l'article l312-53 du code des impositions sur les biens et services.",
    "707": "Créer un crédit d'impôt exceptionnel pour les viticulteurs en 2024 en raison de la situation dramatique de la filière.",
    "708": NaN,
    "709": "Calculer les droits de mutation à titre gratuit sur l'ensemble des flux successoraux perçus tout au long de la vie afin de réduire les inégalités patrimoniales et de supprimer les niches fiscales.",
    "710": "Supprimer les avantages fiscaux en faveur de la location meublée de tourisme pour favoriser la location de longue durée classique.",
    "711": "Supprimer les avantages fiscaux pour la location de meublés de tourisme afin de favoriser la location de longue durée.",
    "712": "S'opposer à la réforme projetée de l'article 7 sur les zones de revitalisation rurale et de prolonger d'un an la durée du dispositif de bassins urbains à dynamiser jusqu'en 2028.",
    "713": "Prolonger la durée de révision du classement des communes en zone france ruralités revitalisation et en zone france ruralités revitalisation « plus » de six à neuf ans, afin d'offrir aux communes classées une plus grande visibilité sur les dispositions financières applicables et de permettre un meilleur pilotage des politiques publiques locales.",
    "714": "Permettre aux communes de majorer la taxe d'habitation sur les résidences secondaires dans certaines zones urbaines denses, allant de 5 % à 100 % (au lieu de 60 % maximum actuellement).",
    "715": "Permettre aux départements de majorer le taux de la taxe de publicité foncière ou du droit d'enregistrement jusqu'à 4,8 % pour faire face à l'augmentation de leurs dépenses dans un contexte d'inflation.",
    "716": "Publier une simulation détaillée des communes éligibles au dispositif france ruralités revitalisation avant son entrée en vigueur prévue au 1er juillet 2024.",
    "717": "Rétablir le taux de tva à 5,5% pour les travaux réalisés dans les logements sociaux existants afin de soutenir les bailleurs sociaux dans leur effort de rénovation et d'amélioration de leur patrimoine, en particulier en termes de performance énergétique.",
    "718": "Revaloriser la dgf attribuée aux collectivités territoriales à hauteur de +2,6% en 2024, indexée sur l'évolution de l'ipc, pour stabiliser leurs budgets et faciliter la planification de leurs investissements.",
    "719": "Créer une dotation pour les communes et leurs groupements dont l'épargne brute a diminué en 2021 et qui enregistrent une perte significative en 2022 due à l'inflation des prix de l'énergie et à la hausse de leurs dépenses contraintes, afin de compenser à hauteur de 50% le coût de l'augmentation du point d'indice et les effets de l'inflation.",
    "720": "Garantir une compensation aux collectivités territoriales pour la revalorisation du point d'indice dans la fonction publique de juillet 2023 pour l'année 2024, en créant un prélèvement opérationnel sur les recettes de l'état pour couvrir le coût de 3,2 milliards d'euros.",
    "721": "Financer directement une augmentation du revenu solidaire d'activité pour une personne seule au niveau de 850 euros mensuels, afin de soutenir les ménages les plus défavorisés.",
    "722": "Prévoir l'affectation d'une partie de la taxe de séjour, entre 1% et 5%, aux services d'incendie et de secours du département pour financer leurs missions accrues liées au réchauffement climatique et à l'augmentation de la population touristique.",
    "723": "Renforcer les moyens financiers des sdis en augmentant la tsca pour les assurances facultatives contre les risques de véhicules terrestres à moteur, et en doublant la fraction de cette taxe dédiée aux départements.",
    "724": "Permettre aux collectivités territoriales de souhaiter exonérer les réseaux de chaleur alimentés à plus de 50% par des énergies renouvelables ou de récupération, dès lors qu’ils livrent moins de 10 gwh, afin de soutenir les réseaux vertueux pour l'environnement et de renforcer leur soutien à ce service public.",
    "725": "Supprimer l'obligation pour les communes d'augmenter proportionnellement la taxe sur les résidences secondaires et celle sur le foncier bâti, instaurée par la loi de finances pour 2020.",
    "726": "Créer un dégrèvement fiscal pour les aménagements qui ne détériorent pas les sols et ceux qui contribuent à leur renaturation, favorisant ainsi les travaux de réparation, de réhabilitation ou de rénovation par rapport aux nouvelles constructions, et incitant à la renaturation par des mesures fiscales.",
    "727": "Rétablir le versement pour sous-densité, en le rendant obligatoire pour les communes, afin de lutter contre l'étalement urbain et favoriser la construction de logements.",
    "728": "Moduler la tascom pour préserver les sols et redynamiser les centres et bourgs en majorant son taux en dehors des centres et en le minorant en centre-ville, tout en taxant les surfaces accueillant les entreprises de e-commerce.",
    "729": "Transformer l'exonération de tfpb en un dégrèvement d'impôts locaux pour assurer la compensation à l'euro près le coût du dispositif pour les collectivités et garantir leur recette.",
    "730": "Soutenir les départements financièrement difficiles avec un fonds de sauvegarde doublé par l'état, en utilisant des critères de charge pour identifier les bénéficiaires.",
    "731": "Permettre aux collectivités de supprimer l'exonération minimale de 40% de taxe foncière sur les propriétés bâties les deux premières années suivant la construction d'un local, dans le contexte de raréfaction du foncier et d'insuffisance de l'offre de logement.",
    "732": "Soumettre les drives et les établissements de stockage et de logistique servant à la vente à distance à la taxe sur les surfaces commerciales (tascom), afin d'adapter la fiscalité aux nouvelles formes de commerce et d'harmoniser la taxation pour tous les établissements réalisant de la vente au détail.",
    "733": "Rattraper la dévaluation des tarifs de la taxe sur les surfaces commerciales (tascom) en raison de l'inflation cumulée de 26 % depuis 2009, en réévaluant les tarifs et les seuils de chiffre d'affaires par mètre carré.",
    "734": "Modifier le modèle des tarifs fixes de la taxe de séjour par catégorie d’hébergement, en permettant aux collectivités territoriales de définir des taux au prix de la nuitée, dans une fourchette de 0,5 % à 5 % du montant facturé pour tous les hébergements de tourisme.",
    "735": "Fusionner les deux taxes sur les logements vacants pour lutter contre la vacance des logements, apporter une recette aux budgets locaux, simplifier la fiscalité et immobiliser le parc en période de tension entre offre et demande de logements.",
    "736": "Proposer une alternative à la fiscalité relative à la location des logements, en distinguant entre location de courte durée et location de longue durée, avec des abattements différents selon le type de logement et sa classification.",
    "737": "Permettre l'expérimentation d'un service de télédéclaration centralisé de la taxe de séjour pour les plateformes numériques de réservation de séjour, afin d'améliorer la conformité et la connaissance des flux touristiques pour les collectivités territoriales.",
    "738": "Revaloriser la dgf attribuée aux communes et aux epci à hauteur de l'inflation annuelle estimée pour 2023, soit + 4,0 %, pour assurer la continuité de leurs services publics et préserver l'investissement.",
    "739": "Revaloriser la dgf en 2024 à hauteur de l'évolution de l'ipc, soit + 2,6 %, pour soutenir les budgets des collectivités locales face à l'inflation.",
    "740": "Revaloriser la dgf du bloc communal de 130 millions d'euros supplémentaires pour maintenir la dgf pour un maximum de communes comme en 2023.",
    "741": "Modifier l'année de référence de la compensation pour les collectivités territoriales concernant la suppression de la cotisation sur la valeur ajoutée des entreprises (cvae) et son remplacement par une fraction de taxe sur la valeur ajoutée (tva).",
    "742": "Mettre en place un dispositif de lissage des pertes importantes de tfpb pour les communes et intercommunalités concernées par une délocalisation avec démolition de bâtiments industriels.",
    "743": "Permettre à toutes les communes d'ajuster la fiscalité sur les résidences secondaires pour servir leurs objectifs et l'intérêt général, indépendamment de leur zonage lié à la taxe sur les logements vacants.",
    "744": "Supprimer les nouvelles diminutions envisagées sur la dotation de compensation de réforme de la taxe professionnelle (dcrtp) et les fonds départementaux de péréquation de taxe professionnelle (fdptp) pour les communes et les epci.",
    "745": "Mettre en place un mécanisme d'étalement des remboursements des acomptes du filet de sécurité « inflation » de 2022 sur plusieurs exercices, afin de lisser l'impact budgétaire et comptable.",
    "746": "Mettre en place un mécanisme d'étalement des remboursements des acomptes du filet de sécurité \"énergétique\" de 2023 sur plusieurs exercices, afin de lisser l'impact budgétaire et comptable.",
    "747": "Supprimer la condition de potentiel financier pour la dotation particulière élu local (dpel) afin de l'étendre à toutes les communes de moins de 1 000 habitants, en augmentant son volume total de 13,4 millions d'euros.",
    "748": "Faciliter l'accès à la dotation particulière élu local (dpel) pour environ 2 400 communes supplémentaires en relevant le seuil d'éligibilité au double de la moyenne, tout en conservant les attributions individuelles à leur niveau actuel et en finançant ce montant supplémentaire par le budget de l'état.",
    "749": "Raccourcir progressivement les durées de versement du fctva pour les collectivités en n-2, en n-1, en commençant par les nouvelles structures et les communes de moins de 1500 habitants en 2024, puis les communes de moins de 3500 habitants en 2025, et enfin toutes les communes et epci en 2026.",
    "750": "Redonner aux communes le pouvoir d'encaisser directement la tlv en lieu et place de l'état, en modifiant la fiscalité pour les communes en zones tendues et non tendues.",
    "751": "Allonger la durée de prorogation du dispositif \"denormandie\" pour donner de la visibilité sur plusieurs années et pérenniser ou lancer des projets de construction dans le secteur immobilier.",
    "752": "Prolonger la durée du dispositif \"malraux\" jusqu'en 2026 pour encourager la restauration d'immeubles historiques ou esthétiques.",
    "753": "Déduire du calcul du potentiel financier d'une commune, l'attribution de compensation qu'elle touche de l'e pci et qu'elle reverse en intégralité au syndicat de communes qui assure les compétences non transférées à la nouvelle intercommunalité lors de la fusion d'epci.",
    "754": "Supprimer le bénéfice de l'aide fiscale à l'investissement productif sur des secteurs d'activité clés pour le tissu économique ultra-marin, tout en ouvrant le bénéfice de l'aide fiscale en faveur des friches hôtelières ou industrielles en vue de leur réhabilitation et en intégrant les investissements portant sur des installations de production d'électricité utilisant l'énergie radiative du soleil.",
    "755": "Proposer un rattrapage financier pour les collectivités locales privées de retour d'investissement fctva pour les équipements sportifs, suite à l'exclusion du compte 212 lors de l'automatisation du fonds.",
    "756": "Prolonger le bénéfice du crédit d'impôt pour les charges d'exploitation des usines fabriquant des équipements/composantes pour les filières concernées par l'article 5, en couvrant les dépenses d'investissement et d'exploitation.",
    "757": "Appliquer un taux réduit de tva aux réseaux de froid justifiant d'un taux d'énergie renouvelable et de récupération supérieur à 50%, conformément à la directive 2022/542, afin d'encourager le développement de solutions efficaces et durables pour adapter les territoires au réchauffement climatique.",
    "758": "Préciser le périmètre d'intervention et le champ d'application du crédit d'impôt pour les opérations de rénovation et de réhabilitation des logements sociaux, en définissant les critères éligibles par décret et en clarifiant la mention \"voisines du neuf\".",
    "759": "Permettre le bénéfice du crédit d'impôt (ci) aux opérations de réhabilitation visant la neutralité carbone, en attendant la mise en place du dpe outre-mer en 2028.",
    "760": "Mettre en place un taux réduit de tva à 5,5% pour les honoraires d'avocats afin de renforcer l'accès au droit pour les salariés, les chômeurs et les bénéficiaires de l'aide juridictionnelle.",
    "761": "Créer une \"contribution exceptionnelle de solidarité sur les superprofits\" pour les entreprises dont le bénéfice net en 2023 serait supérieur à 10 millions d'euros et 20% au-dessus de la moyenne des trois bénéfices nets les plus élevés réalisés entre 2018 et 2021, avec une contribution de 33% calculée sur la différence entre les deux montants.",
    "762": "Reporter la suppression progressive de la seconde tranche de la cvae sur quatre ans, jusqu'en 2027, en raison des importantes recettes fiscales générées (0,9 md € en 2024, 1,8 md € en 2025, 2,8 md € en 2026 et 3,9 md € en 2027).",
    "763": "Mettre en place une taxe de 2% sur les programmes de rachats d'actions des entreprises cotées dont le chiffre d'affaires est supérieur à 500 m€, afin d'améliorer le solde budgétaire et d'inciter les entreprises à adopter une allocation plus équilibrée de leur trésorerie.",
    "764": "Remplacer l'ifi, impôt sur la fortune immobilière, par un impôt sur la fortune improductive, en élargissant l'assiette fiscale et en relevant le seuil d'assujettissement.",
    "765": "Réformer le régime fiscal des plus-values de cessions immobilières en diminuant le taux d'imposition après deux années de détention et en supprimant les abattements pour durée de détention.",
    "766": "Corriger une faille fiscale dans le nouveau plan d'épargne retraite (per) qui permet aux plus aisés d'éviter l'impôt sur le revenu lors de la transmission de leur patrimoine.",
    "767": "Renforcer la contribution exceptionnelle sur les hauts revenus (cehr) en augmentant les taux pour les personnes seules et les couples, tout en générant des recettes fiscales et assurant la justice fiscale.",
    "768": "Limiter dans le temps la taxe sur l'exploitation des infrastructures de transport de longue distance, créée par l'article 15 du projet de loi de finances pour 2024, afin de financer des investissements massifs dans les infrastructures ferroviaires favorisant la réduction de l'impact des mobilités sur l'environnement, tout en assurant que cette taxe ne serait pas maintenue au-delà de l'année 2029.",
    "769": "Reverser aux communes concernées le produit des amendes de police liées à des actes d'incivilités, afin de soutenir les élus et de compenser les dégradations financières engendrées.",
    "770": "Soutenir la valorisation et le réemploi des déchets provenant des matériaux et produits de chantiers en leur appliquant un taux réduit de tva de 5,5 % pour favoriser la transition écologique et énergétique dans le secteur du bâtiment.",
    "771": "Proposer une exonération de la tva sur les frais vétérinaires pour les refuges, fondations et associations qui récupèrent des animaux maltraités, blessés ou abandonnés, tout en prévoyant un cadre et une reconnaissance statutaire pour éviter les détournements de cette disposition.",
    "772": NaN,
    "773": "Réduire le plancher de la redevance pour l'irrigation non gravitaire à 0,5 centime d'€/m3 en catégorie 1 et 1 centime d'€/m3 en catégorie 2, correspondant à 10% du plafond au lieu de 28%.",
    "774": "Maintenir les taux actuels pour la redevance pour pollution diffuse afin d'éviter une augmentation supplémentaire de 37 millions d'euros sur la production et de ne pas aggraver les distorsions de concurrence avec les autres états membres de l'union européenne.",
    "775": "Supprimer les possibilités d'adapter le tarif de la redevance élevage par unité géographique, tout en maintenant l'exception des activités agricoles.",
    "776": "Rendre concomitantes les hausses de charges et les mesures compensatoires pour les agriculteurs concernant la détaxation du gazole non routier.",
    "777": "Préciser la nature fiscale et comptable de la déduction mise en place pour atténuer les conséquences de l'appréciation des stocks de vaches laitières et allaitantes, en la qualifiant de provision réglementée au sens du droit comptable.",
    "778": "Augmenter les plafonds de déduction pour épargne de précaution et de les rendre plus progressifs pour mieux répondre aux besoins des exploitants agricoles.",
    "779": "Proposer une augmentation du plafond pluriannuel de déduction pour épargne de précaution pour les exploitants agricoles afin de faire face aux aléas climatiques et de garantir un résultat moyen constant.",
    "780": "Fournir une feuille de route claire pour la transition énergétique de la ferme france, en mettant en place des solutions techniques et des mesures d'accompagnement pour les exploitants agricoles.",
    "781": "Aligner les taux de prélèvements sociaux des revenus fonciers sur ceux appliqués aux retraités, en reconnaissant la nature de ces revenus comme complément de retraite et en circonscrivant le bénéfice de ces taux réduits aux revenus fonciers inclus dans un seuil de revenu global pour les propriétaires les plus modestes.",
    "782": "Permettre l'exonération des plus-values réalisées lors de la cession d'une exploitation agricole à plusieurs jeunes agriculteurs, avec un plafond de 500 000 € pour une exonération totale ou 1 000 000 € pour une exonération partielle, afin de favoriser le renouvellement des générations et l'attractivité du métier d'agriculteur.",
    "783": "Faciliter la transmission des entreprises agricoles en société par une cession progressive des parts sociales sur 120 mois.",
    "784": "Proroger d'un an le crédit d'impôt dit \"glyphosate\" pour inciter les entreprises à renoncer à l'utilisation de tels produits.",
    "785": "Élargir la liste des infractions pénales susceptibles d'exclure les associations du champ de la réduction d'impôt accordée au titre des dons réalisés par les particuliers.",
    "786": "Favoriser la construction de logements sociaux en zones tendues en créant un taux d'abattement intermédiaire à 75% pour les projets intégrant au moins 25% de logements sociaux.",
    "787": "Compléter par un crédit d'impôt, dans le cadre d'une activité bénévole, la réduction d'impôt pour les frais kilométriques engagés.",
    "788": "Créer une contribution autonomie sur les successions à 1% pour financer la cinquième branche \"autonomie\" et réduire les inégalités de patrimoine.",
    "789": "Réformer la taxe sur les salaires pour promouvoir l'emploi durable et assurer l'équité entre entreprises et associations à but non lucratif.",
    "790": "Clarifier les articles 200 et 238 bis du code général des impôts en incluant explicitement les coordinations et fédérations d'associations dans leur champ d'application, afin de garantir leur financement par le mécénat et le mécénat de compétences.",
    "791": "Définir un taux particulier de tva à 1,05% en guadeloupe, en martinique et à la réunion, en ciblant particulièrement un certain nombre de biens de première nécessité, afin de limiter la hausse de la population en extrême pauvreté et redonner du pouvoir d'achat aux habitants.",
    "792": "Permettre aux primo-accédants à un premier logement répondant à des exigences environnementales de bénéficier d'une déductibilité de leurs intérêts d'emprunt, sous forme de crédit d'impôt sur le revenu, limité dans le temps et plafonné à 20 % des intérêts d'emprunt et aux 5 premières annuités de l'échéancier.",
    "793": "Supprimer le plafonnement du produit de l'ifer fixe, qui entraîne une perte de recettes estimée à près de 300 m€ par an pour les collectivités territoriales d'ici 2030.",
    "794": "Réserver le crédit d'impôt en faveur de la recherche aux seules entreprises européennes, excluant ainsi les entreprises étrangères, avec un coût de 7,6 md€ en 2024 pour les finances publiques.",
    "795": "Modifier la rédaction de l'article 119 bis a du code général des impôts pour lutter plus efficacement contre les fraudes et évasions fiscales liées à l'arbitrage de dividendes, dite technique \"cumcum\", qui a coûté plus de 30 milliards d'euros aux finances publiques françaises.",
    "796": "Proroger d'un an, jusqu'au 31 décembre 2024, la réduction d'impôt applicable aux immeubles situés dans un quartier ancien dégradé ou présentant une concentration élevée d'habitat ancien dégradé, dans le cadre du dispositif « malraux » et du nouveau programme national de renouvellement urbain (npnru).",
    "797": "Modifier le seuil de 10 000 habitants pour les communes nouvelles afin d'inclure les communes déléguées dans le dispositif de financement de la rénovation du patrimoine religieux.",
    "798": "Renforcer l'attractivité d'un dispositif de souscription nationale de dons pour la rénovation du patrimoine religieux des petites communes en augmentant le plafond de déduction fiscale de 1 000 € à 10 000 € par an.",
    "799": "Clarifier le régime d'imposition des rémunérations des associés d'une société d'exercice libéral (sel) en précisant les conditions d'imposition dans la catégorie des bénéfices non commerciaux ou des traitements et salaires, et en permettant aux associés de choisir l'imposition selon les règles de l'article 62 du cgi en l'absence de lien de subordination.",
    "800": "Modifier le crédit d'impôt métier d'art en élargissant son champ d'application aux rémunérations des dirigeants non-salariés, avec un plafond de 45 000 € par an et une prise en compte pour les petites entreprises, dans le but de soutenir les entreprises hautement qualifiées et de préserver les emplois non-délocalisables.",
    "801": "Rendre optionnelle l'obligation pour les entreprises d'ouvrir une négociation sur un dispositif d'intéressement ou de participation lorsqu'elles envisagent une augmentation exceptionnelle de leur bénéfice.",
    "802": "Supprimer l'article 8 de la loi de finances pour maintenir le calendrier initial de suppression de la cvae en 2023.",
    "803": "Modifier le calendrier d'entrée en vigueur de la généralisation de la facturation électronique et de la transmission des données de transaction pour intégrer les eti dans le second volet, afin de leur laisser le même délai que celui dont les pme disposeront.",
    "804": "Intégrer la location de véhicules propres dans le dispositif du forfait mobilités durables pour encourager l'utilisation de modes de transport plus écologiques et moins coûteux pour se rendre au travail.",
    "805": "Prolonger de deux ans la réduction d'impôt pour les entreprises mettant à disposition des flottes de vélos à leurs salariés, portant ainsi la durée du dispositif à trois ans et doublant le plafond de défiscalisation.",
    "806": "Renforcer les sanctions pénales en cas de fraude fiscale aggravée, en instaurant une peine complémentaire de suspension automatique des avantages fiscaux pour une durée de trois ans.",
    "807": "Supprimer l'abaissement du seuil de 400 m€ à 140 m€ pour l'éligibilité au dispositif de contrôle renforcé des utilisations abusives des règles de prix de transfert.",
    "808": "Supprimer l'article 23 septies concernant la rémunération d'un aviseur fiscal pour la découverte de fraude fiscale, en raison de son impact potentiel sur la cohésion sociale.",
    "809": "Créer une exonération de taxe foncière pour les constructions nouvelles à 5 ans lorsqu'elles sont situées sur une friche, afin d'alléger les coûts pour les entreprises et de promouvoir la sobriété foncière dans le cadre du zan.",
    "810": "Autoriser les collectivités territoriales à exonérer de taxe foncière sur les propriétés bâties les établissements d'enseignement supérieur d'intérêt général en tant qu'opérateurs du service public de l'enseignement supérieur et de la recherche.",
    "811": "Clarifier et d'harmoniser l'exonération de la tfpb et de la cfe pour les structures porteuses d'ombrières utilisant l'énergie solaire photovoltaïque dans les parcs de stationnement.",
    "812": "Modifier les conditions de bénéfice des exonérations de taxe foncière sur les propriétés bâties pour les bâtiments pour lesquels des travaux sont effectués afin d'en améliorer la performance énergétique.",
    "813": "Revaloriser annuellement le plafond via une indexation sur l'indice des prix à la consommation et de lever la limite maximale de hausse du montant perçu par une chambre d'une année sur l'autre.",
    "814": "Annuler l'augmentation des moyens attribués à l'audiovisuel public de +209,4 m€ en 2024, en raison de la situation préoccupante des finances publiques et de l'augmentation de la dette.",
    "815": NaN,
    "816": "Subordonner les réductions d'impôt pour les dons aux organismes liés aux cultes à un accord préalable de l'administration.",
    "817": "Renforcer le rôle des conférences fiscales pour une meilleure cohérence entre les dépenses fiscales et les objectifs des politiques publiques.",
    "818": "Limiter la création de nouvelles niches fiscales à compter du 1er janvier 2024.",
    "819": "Supprimer à compter du 1er janvier 2025 toutes les dépenses fiscales qui n'ont pas été reconsidérées depuis au moins quatre ans, afin de réduire le coût des niches fiscales et simplifier le système fiscal.",
    "820": "Créer un comité ad hoc chargé d'évaluer exhaustivement les dépenses fiscales pour le prochain projet de loi de finances.",
    "821": "Prolonger les travaux du comité guillaume pour évaluer et rationaliser les dépenses fiscales et sociales d'ici 2027.",
    "822": "Réformer les dépenses fiscales dérogatoires en les soumettant à des règles de plafonnement, de limitation dans le temps et d'évaluation de leur performance, afin de supprimer les dispositifs inefficaces et de maintenir ou de réformer ceux jugés justes et efficaces.",
    "823": "Supprimer les dépenses fiscales de faible coût individuel (< 50 millions d'euros) pour un coût total de plus de 2,5 milliards d'euros à partir de 2024.",
    "824": "Proposer des exonérations de la tgap pour les territoires ultra-marins afin de renforcer leur capacité d'autofinancement et de mettre en place des plans pluriannuels de rattrapage.",
    "825": "Réduire les coûts de la taxe générale sur les activités polluantes (tgap) pour les territoires d'outre-mer, en raison de leurs spécificités géographiques et de leur retard en matière d'infrastructures de gestion des déchets.",
    "826": "Geler le taux de la réfaction applicable aux territoires ultramarins à partir de 2024 aux taxes actuelles, et de maintenir les tarifs 2023 pour toute les tonnes incinérées et stockées à compter du 1er janvier 2024.",
    "827": "Simplifier et de rendre plus protecteur le régime de la dotation globale de fonctionnement (dgf) des communes nouvelles en offrant de la visibilité et de la stabilité aux élus, en complétant la part de garantie de la dgf et en prolongant la réception de la dotation d'amorçage à 6 ans.",
    "828": "Proposer une augmentation de la dotation d'amorçage pour les communes-communautés, passant à 25 €/hab. pendant 3 ans, afin de prendre en compte les enjeux et la complexité liés à la création de ces structures et à l'absorption d'un epci à fiscalité propre.",
    "829": "Prolonger la durée de garantie de la dotation \"élu local\" pour les communes nouvelles jusqu'au deuxième renouvellement général du conseil municipal après leur création, afin de donner plus de visibilité aux élus et de favoriser les regroupements de communes.",
    "830": "Prévoir une évolution législative pour éviter la pénalisation des communes nouvelles dans la répartition des fonds de péréquation départementaux.",
    "831": NaN,
    "832": "Redistribuer la croissance de la cvae perçue par l'état au programme \"territoires d'industrie\" pour soutenir la réindustrialisation et le développement des territoires.",
    "833": "Supprimer la condition de potentiel financier dans le calcul de la dpel et d'augmenter le seuil d'éligibilité à la dpel de 1 000 à 3 500 habitants.",
    "834": "Modifier l'article 26 en conséquence de la recommandation n°2 du rapport de la délégation aux collectivités territoriales adopté le 16 novembre 2023.",
    "835": "Supprimer la condition de potentiel fin ancien dans le calcul de la dpel sans augmenter le seuil d'éligibilité, en partie conformément à la recommandation n° 2 du rapport de la délégation aux collectivités territoriales.",
    "836": "Consolider l'article additionnel après l'article 26 en réponse à la recommandation n°2 du rapport de la délégation aux collectivités territoriales, adopté le 16 novembre 2023.",
    "837": "Renverser la situation fiscale actuelle en augmentant l'abattement fiscal pour les locations nues de 30% à 40%, afin de rendre la location longue durée plus attractive et de lutter contre la crise du logement.",
    "838": "Faire passer le montant de la taxe sur les déchets stockés de 1,5 € à 2 € la tonne.",
    "839": "Rediriger une partie des revenus de la taxe sur les poids lourds vers les départements pour investir dans l'infrastructure routière.",
    "840": "Revaloriser la dgf en 2024 pour les communes, epci et départements, à hauteur de l'évolution de l'ipc, soit + 2,6 %, pour soutenir les budgets locaux et les investissements dans un contexte d'inflation élevée.",
    "841": "Réduire les charges financières supplémentaires subies par les départements, notamment en raison de mesures décidées par le gouvernement et de la dégradation de la conjoncture économique, en augmentant leur dotation globale de fonctionnement de 100 millions d'euros.",
    "842": "Supprimer la création d'une taxe additionnelle de 200% aux taxes de séjour en vigueur en ile-de-france, affectée à ile-de-france mobilités, pour défendre le tourisme social et familial dans la région.",
    "843": "Réduire le plafond de la taxe additionnelle à la taxe de séjour en île-de-france à 100 %, avec affectation à ile-de-france mobilités.",
    "844": "Modifier la fiscalité des revenus locatifs des locations de meublés classés (en régime micro-bic) tout en maintenant une incitation au classement, en ajoutant les meublés classés situés dans les communes touristiques et stations classées dans les activités pouvant bénéficier d'un abattement supplémentaire de 21%, et en baissant le plafond d'abattement applicables aux revenus tirés des logements touristiques classés au niveau de la franchise de base de la tva (91 900 € pour 2023).",
    "845": "Modifier la fiscalité des revenus locatifs des locations de meublés classés en maintenant une incitation au classement, tout en limitant le plafond à 50 000 euros pour lutter contre les professionnels de la location de meublés.",
    "846": "Modifier la fiscalité des revenus locatifs des locations de meublés classés tout en maintenant une incitation au classement.",
    "847": "Intégrer les menuiseries d'extérieures au crédit d'impôt en faveur de la rénovation énergétique des locaux tertiaires des pm e.",
    "848": "Fixer un prix minimum par unité d'alcool pour les boissons alcoolisées et d'abaisser la fiscalité sur les boissons dont le prix excède déjà ce prix minimum, afin de réduire la consommation excessive d'alcool et ses conséquences sanitaires.",
    "849": "Supprimer le potentiel financier comme critère d'attribution de la dpel aux communes de moins de 1 000 habitants en métropole.",
    "850": "Supprimer la condition de potentiel financier pour l'éligibilité à la dpel des communes de moins de 200 habitants.",
    "851": "Réserver la dpel aux communes de moins de 1 000 habitants et ayant un potentiel financier inférieur à 1,25 % du potentiel financier moyen des communes de moins de 1 000 habitants, afin de compenser certaines dépenses obligatoires et d'investissement des élus.",
    "852": "Sanctuariser la dotation d'élu local pour les communes de moins de 1 000 habitants, en supprimant la condition de potentiel financier et en augmentant le volume total de la dotation à 122,3 millions d'euros.",
    "853": "Simplifier et de stabiliser le régime de la dotation globale de fonctionnement (dgf) des communes nouvelles, en offrant une garantie de long terme et une visibilité aux élus, tout en augmentant la dotation d'amorçage pour soutenir les projets de regroupement de communes.",
    "854": "Créer une dotation pour aider à l'assurance contre les inondations dans les territoires à risque important, financée par un prélèvement sur les recettes de l'état et les primes d'assurance.",
    "855": "Préciser que la mise à jour de la liste des états ou territoires non coopératifs ne peut intervenir qu'après avis conforme des commissions des finances de l'assemblée nationale et du sénat.",
    "856": "Supprimer le délai d'harmonisation des modes de financement du service public de gestion des déchets, afin de permettre aux collectivités locales de mettre en place la tarification incitative sur certaines parties de leur territoire, en tenant compte des réalités de leur environnement.",
    "857": "Demander des explications au gouvernement sur le coût pour l'état d'une baisse de tva sur la margarine de 20% à 5,5%, et de mettre en lumière l'incohérence fiscale de ce taux de tva.",
    "858": "Augmenter la dotation globale de fonctionnement pour 2024 de 320 millions d'euros pour soutenir les collectivités fragiles et maintenir la cohésion des territoires.",
    "859": "Permettre de majorer le taux du versement mobilité de 0,05% pour les aom de moins de 10 000 habitants comprenant une ou plusieurs communes équipées pour la pratique des sports d'hiver et d'alpinisme, afin de financer des investissements et des actions de mobilité répondant aux besoins de leurs territoires.",
    "860": "Supprimer la condition de mise en place d'un service de transport régulier de personnes pour autoriser le versement mobilité, permettant ainsi aux communes rurales de mettre en place des projets écologiques et de réduire l'utilisation de la voiture individuelle.",
    "861": "Donner aux autorités organisatrices de la mobilité la faculté de moduler le taux du versement mobilité par zone à l'intérieur de leur territoire, enrichissant ainsi la boîte à outils des élus locaux pour une répartition plus juste de la charge entre les entreprises du territoire.",
    "862": "Promouvoir la rénovation lourde du parc de logements sociaux anciens en exonérant les logements éligibles de la taxe foncière sur les propriétés bâties et en appliquant un taux de tva de 5,5% sur les travaux engagés dans ce cadre.",
    "863": "Favoriser la rénovation lourde du parc de logements sociaux anciens en leur accordant des exonérations fiscales et un taux de tva réduit pour les travaux de performance énergétique et environnementale.",
    "864": "Promouvoir la rénovation lourde du parc de logements sociaux anciens en exonérant les logements éligibles de la taxe foncière sur les propriétés bâties et en appliquant un taux de tva de 5,5% sur les travaux engagés dans ce cadre, dans le but de redonner quarante ans de durée de vie aux bâtiments traités et d'atteindre un niveau de performance énergétique et environnementale au sens d'une \"rénovation énergétique performante\".",
    "865": "Supprimer la condition relative à la signature d'un contrat de ville pour bénéficier d'un taux réduit de tva de 5,5% pour les opérations d'accession sociale à la propriété dans les quartiers prioritaires de la politique de la ville ou à proximité.",
    "866": "Rétablir le taux de tva de 5,5 % pour l'ensemble des opérations de construction de logements locatifs sociaux.",
    "867": "Rétablir le taux de tva de 5,5 % pour l'ensemble des travaux réalisés dans les logements sociaux existants afin de soutenir les efforts de rénovation et d'amélioration de leur patrimoine, en particulier en termes de performance énergétique et d'entretien.",
    "868": "Permettre aux collectivités territoriales de geler les bases locatives déterminant l'assiette de la tfpb des logements sociaux pour pallier la hausse du taux du livret a et des coûts de construction.",
    "869": "Limiter l'assiette de la taxe de publicité foncière pour les baux réels solidaires de l'article l255-2 du code de la construction et de l'habitation à 20 fois la moyenne annuelle du loyer et des charges, par analogie avec la règle appliquée aux baux à durée illimitée, majoré de sommes versées à la signature au titre de la constitution des droits réels.",
    "870": "Interdire la location de logements pinel aux ascendants et descendants de l'acquéreur, renforcer la contrepartie sociale et rajuster les loyers plafonds au niveau des logements sociaux.",
    "871": "Réhausser la cotisation des entreprises de 0,45 à 1% pour financer davantage action logement et améliorer l'accès au logement des salariés.",
    "872": "Créer de nouvelles exonérations fiscales pour favoriser les investissements dans les logements intermédiaires, mais les sénatrices et sénateurs du groupe crce-k proposent de ne pas créer cette nouvelle niche fiscale au détriment du budget de l'état.",
    "873": "Rétablir le prêt à taux zéro dans sa forme initiale, tel qu'adopté à l'assemblée, en supprimant les modifications de déploiement aux zones tendues et logements en immeuble collectifs au détriment des zones b2 et c initialement éligibles.",
    "874": "Limiter les loyers des logements bénéficiant du prêt à taux zéro lorsqu'ils sont mis en location, afin de lutter contre la crise du logement et de proposer des solutions plus accessibles.",
    "875": "Augmenter le taux de la taxe sur les logements vacants pour inciter à la rénovation et la location des logements vacants, en réponse à la crise du logement en france.",
    "876": "Faciliter l'accès au foncier pour la construction de logements sociaux en augmentant l'impôt sur les plus-values immobilières au-delà de la 5ème année de détention et en récupérant une partie de la plus-value générée par la collectivité.",
    "877": "Créer une taxe sur les opérateurs de plateforme en ligne de location pour compenser les effets négatifs et affecter une partie des recettes au fonds national des aides à la pierre.",
    "878": "Sortir les locations meublées du régime fiscal des bénéfices industriels et de les imposer selon le régime foncier réel et micro-foncier.",
    "879": "Taxer les jets privés et commerciaux traversant l'espace aérien français en fonction de leurs émissions de gaz à effet de serre.",
    "880": "Mettre en place une taxation écologique incitative pour orienter l'achat de véhicules neufs vers des modèles plus légers et moins consommateurs de matières premières critiques et énergétiquement sobres, en intégrant les véhicules électriques dans la taxe sur le malus au poids et en adaptant le seuil et le tarif par kilogramme selon que le véhicule est thermique ou électrique, avec un abattement de 300 kilogrammes pour les véhicules électriques.",
    "881": "Mettre fin à la double taxation sur les dépenses d'énergie en retirant de l'assiette de la tva les impôts et taxes énergétiques sur la fourniture de gaz, d'électricité et des carburants.",
    "882": NaN,
    "883": "S'opposer à la possibilité pour les personnes morales délictueuses de conclure des accords transactionnels avec le procureur de la république validés par le président du tribunal, car la cjip est en opposition avec le devoir de fermeté imputable aux fraudeurs et relève d'une justice d'exception favorisant les multinationales.",
    "884": "Permettre au parlement de prononcer un blocage temporaire des prix sur les produits énergétiques et alimentaires et de poursuivre les contrevenants.",
    "885": "Mettre en place un barème de l'impôt sur le revenu plus progressif composé de 11 tranches, avec un taux marginal supérieur à 55 % et dont le rendement sera au moins équivalent au rendement de l'actuel barème, tout en diminuant l'imposition des plus modestes.",
    "886": "Revaloriser le barème à hauteur de l'inflation, tout en maintenant l'imposition des contribuables déclarant des revenus supérieurs à 78 570 € au même niveau qu'en 2023.",
    "887": "S'opposer à la défiscalisation et la désocialisation d'un nouveau produit d'épargne financiarisé, en raison de ses rendements attendus et de son ciblage sur les mineurs, considérés comme inadéquats pour le financement de la réindustrialisation et la décarbonation du secteur d'activité.",
    "888": "Modifier la gestion forestière pour inciter la pratique de captation du carbone et ainsi compenser les émissions de gaz à effet de serre.",
    "889": "S'opposer à l'article qui entérine le droit à l'imposition au prélèvement forfaitaire unique des obligations remboursables en action (ora) dont les conditions d'imposition sont extrêmement dérogatoires au droit commun.",
    "890": "Rétablir l'exit tax dans ses conditions initiales pour lutter contre l'évitement à l'impôt des plus-values latentes.",
    "891": "Rétablir une imposition sur le patrimoine, incluant les patrimoines professionnels, en reprenant les dispositions de l'isf de 2017.",
    "892": "Renforcer la contribution exceptionnelle sur les hauts revenus en instaurant un prélèvement supplémentaire de 8 % et 10 % pour les revenus dépassant respectivement 250 000 et 500 000 euros par contribuable célibataire (500 000 et 1 million d’euros pour un couple).",
    "893": "Consacrer un droit à une alimentation saine et équilibrée en proposant un crédit d'impôts de 30% des dépenses de cantine, plafonné à 300 €, pour faire face à l'augmentation des prix des cantines scolaires.",
    "894": "Lutter contre la précarité énergétique en appliquant un taux réduit de tva sur les premières tranches de consommation d'énergie.",
    "895": "Redonner du pouvoir d'achat aux citoyens en rendant intégrale la prise en charge des abonnements de transports publics par les employeurs.",
    "896": "Modifier l'assiette des droits d'enregistrement applicable lors de la cession de participations dans des personnes morales à prépondérance immobilière, notamment les sci, afin de réduire les distorsions fiscales et les possibilités d'optimisation fiscale.",
    "897": "Modifier le pacte dutreil en limitant l'exonération de droits de mutation à titre gratuit lors de la succession ou de la donation d'actions ou de parts d'une société, afin de pérenniser l'activité de petites entreprises tout en évitant une optimisation fiscale excessive.",
    "898": "Démonter le pacte dutreil, un outil d'optimisation fiscale inefficace pour la continuité de l'activité productive.",
    "899": "Réduire le taux de tva des matériaux biosourcés pour favoriser leur utilisation dans le secteur du bâtiment et réduire les émissions de gaz à effet de serre.",
    "900": "Supprimer le dégrèvement supplémentaire accordé au transport routier de marchandises d'ici 2026.",
    "901": "Taxer les yachts traversant l'espace maritime français en fonction de leurs émissions de gaz à effet de serre, qu'ils soient immatriculés en france ou non et qu'ils s'amarrent ou non.",
    "902": "Exonérer de tva l'usage domestique des premiers 14,6 m3 d'eau annuels, correspondant à la quantité nécessaire pour une personne physique selon les normes oms, afin de rendre son accès moins onéreux pour les citoyens.",
    "903": "Supprimer purement et simplement la niche fiscale dite madelin, considérée comme absolument inefficace par les membres du groupe crce-k.",
    "904": "Abroger la taxe au tonnage en raison de son obsolescence fiscale et économique, notamment pour des entreprises comme la cma-cgm, qui devraient être imposées à l'impôt sur les sociétés et respecter le droit commun.",
    "905": "Créer une taxe exceptionnelle sur les surprofits pour les entreprises dont le chiffre d'affaires excède 100 millions d'euros, en prenant en compte la moyenne des trois derniers résultats préalables à la crise sanitaire pour évaluer l'activité économique et déterminer les surprofits.",
    "906": "Supprimer le pfu pour soumettre les revenus du capital à l'imposition au barème progressif.",
    "907": "Taxer les super dividendes versés par les entreprises ayant réalisé des bénéfices exceptionnels durant la crise, afin de dissuader la privilégiation de la rémunération du capital au détriment de celle du travail et des investissements.",
    "908": "Majorer de 5 points le niveau du prélèvement forfaitaire unique (pfu) sur la taxation des dividendes.",
    "909": "Rétablir le taux normal de l'impôt sur les sociétés à 33,3% et d'introduire un élément de progressivité pour améliorer la justice fiscale et son acceptation.",
    "910": "Transformer la réduction d'impôt au titre des dépenses d'hébergement des personnes dépendantes en un crédit d'impôt incontestable, afin de permettre aux individus non-imposables de bénéficier d'une aide financière indispensable pour les coûts de ces structures d'accueil.",
    "911": "Élargir la notion de résidence fiscale pour dissuader les contribuables de s'exiler.",
    "912": "S'opposer à la création d'un plan d'avenir climat financiarisé pour les mineurs, en demandant une évaluation de sa capacité à mobiliser l'épargne et en examinant le coût pour les finances publiques.",
    "913": "Réduire les largesses financières prévues par l'article, car elles semblent disproportionnées et empêchent un véritable pilotage public. il est proposé que ces crédits soient utilisés pour structurer la production industrielle européenne de biens concourants à la fabrication d'énergies renouvelables, afin d'éviter un effet d'éviction et de favoriser la structuration de filières européennes.",
    "914": "S'opposer à l'accroissement exponentiel des rachats d'actions et d'imposer une taxe modeste sur ces opérations pour générer de nouvelles recettes fiscales.",
    "915": "Supprimer les financements publics en faveur d'activités carbonées et de recentrer le crédit d'impôt recherche sur des innovations et technologies respectueuses de l'environnement, en s'appuyant sur le \"budget vert\" comme référentiel.",
    "916": "Exclure les dépenses des entreprises financières des crédits d'impôt recherche (cir).",
    "917": "Insérer une tranche intermédiaire de remboursement de 15% entre 50 et 100 millions d'euros de dépenses de recherches pour alléger le coût fiscal de 7,651 milliards d'euros.",
    "918": "S'opposer à l'exonération de l'impôt sur la fortune immobilière (ifi) pour les biens loués en meublés touristiques, en raison de la suppression de l'isf et de la distorsion générée avec les professionnels du tourisme.",
    "919": "Prendre en compte l'origine de la dette fiscale lors de l'examen de la demande de décharge de responsabilité solidaire des ex-époux, en appliquant la décharge lorsque la conjointe ou le conjoint solidaire n'a pas participé aux activités frauduleuses incriminées.",
    "920": "Défiscaliser la pension alimentaire perçue par le parent ayant la charge des enfants et de supprimer la déduction fiscale des versements.",
    "921": "S'opposer au modèle économique alimenté par les heures supplémentaires et de revenir sur le rehaussement du seuil d'exonération fiscale à 7500 € dans un contexte de remontée du nombre de privés d'emplois.",
    "922": "S'opposer à la prolongation de la défiscalisation et la désocialisation des pourboires, en soulignant l'importance d'augmenter les salaires et en demandant une évaluation de ce dispositif.",
    "923": "S'opposer à un nouveau régime fiscal favorable aux fédérations sportives, craignant de devenir un paradis fiscal en europe et de rapatrier des activités de la fifa.",
    "924": "Modifier l'objectif initial de la déduction d'impôt pour le rétrofitage des véhicules, en intégrant l'acquisition de véhicules rétrofités et en remplaçant le suramortissement prévu à l'article 5 sexies.",
    "925": "Réduire le seuil de dépenses de recherches pour les jeunes entreprises innovantes de 15 à 10% et d'intégrer le marché de partenariat innovant.",
    "926": "S'opposer à la création d'une nouvelle catégorie de société innovante, les jei de croissance (jeic).",
    "927": "S'opposer à l'élargissement de la réduction d'impôt « madelin » aux jeunes entreprises innovantes, en raison de l'impossibilité pour les contribuables d'évaluer les entreprises méritantes et de l'opacité des dépenses de recherche.",
    "928": "Supprimer une entorse supplémentaire au bénéfice de la conservation du régime fiscal mère-fille.",
    "929": "S'opposer à la définition proposée pour la détermination de la règle des bénéfices exceptionnels supposée déboucher sur le partage de la valeur.",
    "930": "Demander la suppression de l'article élargissant les exonérations fiscales aux filiales du chronométreur des jop 2024.",
    "931": "S'opposer à l'article qui prévoit l'installation de bâches d'échafaudage publicitaires sans définir explicitement les lieux concernés, menaçant ainsi l'objectif de ne pas réduire les habitants à des consommateurs.",
    "932": "S'opposer au transfert des missions fiscales des douanes vers la dgfip, notamment en raison du manque de contrôle sur la taxe sur le transport maritime et du dessaisissement du parlement pour 4 ans sur la recodification contenant des centaines d'articles.",
    "933": "Réduire le régime dérogatoire de financement des communes nouvelles à 130 000 habitants, en opposition aux articles 25 ter et 25 quater qui refondent les dotations en les décorrélant de la dgf et en instaurant un prélèvement sur recettes.",
    "934": "S'opposer aux articles 25 ter et 25 quater qui refondent les dotations pour les communes nouvelles en les décorrélant de la dgf et en instaurant un prélèvement sur recettes.",
    "935": "Proposer que les recettes des jeux de loterie de la française des jeux soient reversées au budget général et que l'ofb bénéficie d'une dotation pérenne sur ce budget.",
    "936": "Reconduire la possibilité de régler une course avec des tickets-restaurants dans un contexte d'inflation des prix alimentaires.",
    "937": "Reconduire la possibilité de régler une course avec des tickets-restaurants et d'augmenter l'exonération d'impôt à 7 € pour l'année 2024.",
    "938": "Supprimer le rabot prévu sur le fonds de roulement des chambres de commerce et d'industrie, afin de ne pas gréver leurs capacités financières à long terme et de respecter les engagements contractuels pris avec le réseau.",
    "939": "Réaffirmer la nécessité d'interdire toute nouvelle baisse de taxe pour frais de chambres de commerce et d'industrie (tcci) jusqu'en 2027 et de prélever 25 millions d'euros en 2024 au lieu des 40 millions d'euros prévus dans le projet de loi de finances pour 2024.",
    "940": "Prévenir le contournement de la loi sur la tva dans le secteur du louage et de la location de yachts en supprimant l'exonération totale de tva pour les séjours pouvant s'élever jusqu'à 90 jours.",
    "941": "Rejeter un taux mondial d'imposition des bénéfices à 15% pour ne pas aligner la fiscalité sur les pays à faible fiscalité de l'ocde.",
    "942": "Réduire le chiffre d'affaires des entreprises éligibles à l'accord d'imposition minimal en l'alignant sur la limite d'exclusion des pme et en intégrant les entreprises de tailles intermédiaires.",
    "943": "S'opposer à l'exemption temporaire de l'imposition des bénéfices d'entreprises pendant 5 ans, demandant la suppression de ces dispositions pour des raisons contestables.",
    "944": "Réduire de cinq à deux ans les facteurs d'exemption à l'imposition minimale monétaire.",
    "945": "S'opposer à la législation par ordonnance du gouvernement sur l'imposition des multinationales, en raison de son importance fondamentale et de la latitude excessive accordée au parlement.",
    "946": "Permettre que cet article rapporte le moindre euro pour les finances publiques, en améliorant la rentabilité et les modalités de calcul de la taxation.",
    "947": "S'assurer que les usagers des autoroutes et de l'aviation ne subissent pas d'augmentation des tarifs en raison de la taxe instaurée, car il ne s'agit pas d'une redevance pour services rendus.",
    "948": "Majorer le taux de la taxe sur les infrastructures de transport pour améliorer la profitabilité des concessionnaires.",
    "949": "Majorer la taxation des concessionnaires ne respectant pas leurs engagements en investissement en augmentant le taux de 10,4 points.",
    "950": "Modifier l'échelle de tarifs fixes par catégorie d'hébergement en permettant aux collectivités de définir des tarifs proportionnels au prix de la nuit, dans une fourchette de 1% à 7% du montant facturé, et de moduler ce taux proportionnel en fonction de la catégorie d'hébergement.",
    "951": "Réduire la durée de vacance des logements soumis à la thlv de deux à une année.",
    "952": "Permettre aux communes de majorer la taxe d'habitation sur les résidences secondaires si elles le souhaitent.",
    "953": "Déplafonner la surtaxe d'habitation sur les résidences en restaurant et de donner aux conseils municipaux la liberté de fixer les taux.",
    "954": "Revenir sur la modification des règles de lien entre les taux de taxe foncière, de cotisation foncière des entreprises et de taxe d'habitation sur les résidences secondaires issu de l'article 16 de la lfi pour 2020.",
    "955": "Revenir sur l'obligation d'augmenter la taxe sur les résidences secondaires et le foncier bâti dans les communes.",
    "956": "Indexer la dgf sur l'inflation, représentant une hausse de 480 millions d'euros en 2024.",
    "957": "Indexer la dgf sur l'inflation pour l'année 2024.",
    "958": "Fusionner la tlv et la thlv pour simplifier la fiscalité et renforcer les outils de lutte contre les logements vacants.",
    "959": "Maintenir la trajectoire d'augmentation des contributions des territoires d'idf assujettis au versement mobilité, en conservant l'ambition initiale de zonage différencié afin d'accroître l'attractivité du val-de-marne, de la seine-saint-denis et des autres départements en leur permettant de conserver un taux réduit.",
    "960": "Majorer de 0,3 points le plafond de versement mobilité pour financer les transports en commun dans les villes hors île-de-france.",
    "961": "Réviser instamment les valeurs locatives des locaux d'habitation pour éviter la confusion et les injustices.",
    "962": "Supprimer toute possibilité de reprise financière par le gouvernement pour les collectivités territoriales en cas d'utilisation de filets de sécurité illisibles et difficiles à mobiliser.",
    "963": "Permettre aux départements de majorer le taux de la taxe de publicité foncière ou du droit d'enregistrement pour les transactions supérieures à un million d'euros, afin de disposer de ressources financières pour aider les publics fragiles et financer la hausse des dépenses sociales.",
    "964": "Réintégrer les dépenses d'acquisition et d'aménagement des terrains dans l'assiette du fonds de compensation de la taxe sur la valeur ajoutée (fctva).",
    "965": "Contemporanéiser le fonds de compensation pour la tva à destination des collectivités locales pour soutenir la commande publique locale et lutter contre la baisse de l'investissement public.",
    "966": "Élargir la taxe sur les surfaces de stationnement des hypermarchés et centres commerciaux de toute la france, pour ceux dont la surface de vente dépasse 2 500 m2, et d'affecter les recettes à l'afitf.",
    "967": "Créer une nouvelle recette issue de la taxation des bureaux implantés dans les métropoles pour contribuer à la rénovation énergétique des bâtiments et soutenir les objectifs du gouvernement.",
    "968": "Remédier à l'incohérence du coefficient correcteur de la taxe d'habitation, qui entraîne la perte de l'intégralité d'un gain de 10 000 euros pour les communes surcompensées lorsqu'il dépasse d'un euro cette somme.",
    "969": "Revenir sur les baisses de cvae contenues dans le plan de relance, qui pèsent sur les finances publiques et représentent près d'un dixième du déficit public.",
    "970": "Revenir sur la suppression de la cvae en supprimant la baisse entérinée lors de la loi de finances pour 2023 et la présente diminution fractionnée en 4 années.",
    "971": "Permettre aux blocs locaux de bénéficier de la dynamique de la cvae en excluant les années négatives du calcul de la compensation de tva, et d'affecter l'excédent à un fonds national pour financer des projets d'aménagement de friches.",
    "972": "Déplafonner deux des trois taxes affectées à l'agence nationale du sport, à savoir le prélèvement de 5,1 % sur le produit brut des jeux de loterie et le prélèvement assis sur les paris sportifs.",
    "973": "Créer une taxe de 1,75 % sur les revenus des abonnements payants aux services de streaming musical et des revenus publicitaires, affectée au centre national de la musique (cnm), avec un rendement estimé à 21 millions d'euros.",
    "974": "Doubler le rendement de la taxe due par les plateformes de diffusion physique ou en ligne de vidéos.",
    "975": "Augmenter les taux de la taxe sur les logements vacants pour inciter à la rénovation et la location de ces logements, en réponse à la crise du logement en france.",
    "976": "Taxer plus fortement les transactions immobilières situées 25% au-dessus des prix moyens, afin de favoriser la mixité sociale et financer la production de logements abordables.",
    "977": "Réduire le taux de tva applicable à l'acquisition de matériaux biosourcés à 5,5% pour encourager la transition écologique dans le secteur du bâtiment.",
    "978": "Affecter un tiers de la taxe sur les infrastructures de transport de longue distance au profit des départements pour l'entretien des routes départementales.",
    "979": "Compenser aux départements la revalorisation du revenu de solidarité active (rsa) à hauteur de 4,6 % au 1er avril prochain.",
    "980": "Majorer la taxe spéciale sur les conventions d’assurance (tsca) pour augmenter la part de financement de cette taxe et soulager les départements dans le financement des services d'incendie et des secours (sdis).",
    "981": "S'opposer à toute diminution en 2024 de la dcrtp et de la fdptp, et de préserver les transferts de l'état d'un montant total de 27 millions d'euros pour le bloc communal.",
    "982": "Modifier l'année de référence de la compensation pour les collectivités territoriales privées du bénéfice de la dynamique de la cvae en 2023.",
    "983": NaN,
    "984": NaN,
    "985": NaN,
    "986": "Modifier les conditions d'éligibilité des véhicules d'investissement au régime du report d'imposition pour améliorer la lisibilité et l'offre de fonds éligibles.",
    "987": "Prolonger de 3 ans, pour un total de 11 ans, la durée pendant laquelle les plans de prévention des risques technologiques (pprt) peuvent prescrire aux particuliers des travaux de renforcement de leur logement contre des risques technologiques liés aux sites industriels seveso seuil haut, financés par les collectivités, les entreprises et l'état.",
    "988": "Rendre obligatoire, à partir de 2025, l'application du taux individualisé du prélèvement à la source de l'impôt sur le revenu, sauf option contraire du contribuable.",
    "989": "Favoriser la stabilité du foncier attaché aux exploitations viticoles en allégeant la fiscalité applicable aux bénéficiaires d'une transmission à titre gratuit de biens ruraux loués par bail à long terme, sous réserve d'un engagement de conservation pour une longue durée.",
    "990": "Porter l'abattement en ligne directe de 100 000 à 150 000 € pour les donations effectuées par des donateurs âgés de moins de 80 ans afin d'encourager les transmissions entre vifs.",
    "991": "Protéger les exploitations agricoles et viticoles familiales en allégeant la fiscalité des donations et successions, en échange d'un engagement de conservation des biens pendant 18 ans minimum.",
    "992": "Intégrer le bois-énergie dans le périmètre du crédit d'impôt au titre des investissements dans l'industrie verte (c3iv) pour soutenir cette filière stratégique pour la souveraineté nationale et ses débouchés dans différents secteurs.",
    "993": "Ouvrir le dispositif d'éco-pt z aux travaux d'installation d'équipements d'autoconsommation photovoltaïque individuelle pour accélérer la transition écologique et renforcer la souveraineté énergétique.",
    "994": "Proroger le crédit d'impôt innovation jusqu'au 31 décembre 2026 pour soutenir les dépenses d'innovation des pme et aligner la durée du dispositif sur la durée maximale prévue par la loi de programmation des finances publiques.",
    "995": "Doubler le plafond du crédit d'impôt innovation de 400 000 à 800 000 euros pour soutenir l'industrie et financer des infrastructures coûteuses, en compensant la perte de recettes par des économies réalisées dans l'assiette du cir.",
    "996": "Permettre aux pme et aux jeunes entreprises innovantes de demander le remboursement du cir dès le 1er janvier de l'année suivante pour soutenir leur trésorerie et garantir les ressources publiques.",
    "997": "Étendre le dispositif de suramortissement aux véhicules utilitaires légers et aux poids lourds rétrofités, en y intégrant les véhicules déjà rétrofités.",
    "998": "Étendre le dispositif de suramortissement aux véhicules utilitaires légers et aux poids lourds rétrofités, y compris ceux déjà rétrofités en 2023.",
    "999": "Réduire le taux de tva sur la fourniture et la pose des installations d'autoconsommation jusqu'à 9 kwc, en supprimant le seuil de 3 kwc et en soutenant le développement d'une filière d'avenir pour la transition écologique et la souveraineté énergétique de la france.",
    "1000": "Réduire le taux de tva pour les kits d'automesure de l'inr, afin d'améliorer l'accès aux dispositifs de contrôle du diabète et de réduire le coût final des dépenses de santé.",
    "1001": "Fixer un taux de tva réduit à 5,5% pour les activités de télésurveillance médicale, afin de simplifier et d'harmoniser le régime fiscal et de renforcer l'accessibilité aux soins sur tous les territoires.",
    "1002": "Rétablir une exonération totale d'accise sur le gaz pour les gaz renouvelables et bas carbone afin de différencier les énergies renouvelables et fossiles, encourager la transition écologique et renforcer la souveraineté énergétique.",
    "1003": "Libérer de ticfe les kwh autoconsommés produits par des installations de moins de 1 000 kwc dans le cadre de l'autoconsommation collective, afin d'accélérer la transition écologique et renforcer la souveraineté énergétique.",
    "1004": "Prolonger l'exonération de tfpb prévue par l'article 27 sexies aux propriétaires équipant leur logement d'une installation photovoltaïque d'une puissance inférieure ou égale à 9 kwc.",
    "1005": "Créer une souscription nationale pour permettre aux particuliers et aux entreprises de contribuer aux travaux de conservation et de rénovation du site de l'abbaye de clairvaux, en offrant une réduction d'impôt de 75% sur les dons allant jusqu'à 10 000 € pour les personnes physiques et 100 000 € pour les personnes morales.",
    "1006": "Supprimer de la liste des faits générateurs d'imposition du gain d'acquisition l'apport de titres par les bénéficiaires à une société de salariés lorsque 50% ou plus des salariés bénéficient d'attributions d'actions gratuites, afin d'étendre le régime applicable aux attributions démocratiques d'actions et de garantir la bonne gouvernance de l'entreprise.",
    "1007": "Créer un prélèvement de 0,25% sur les revenus imposables pour financer le service public de l'audiovisuel, offrant une baisse importante de la contribution pour plus de 35 millions de foyers fiscaux.",
    "1008": "Permettre l'application du fonds de compensation pour la tva aux dépenses éligibles engagées avec un délai de 6 mois, limitant l'avance de trésorerie et soutenant l'investissement local.",
    "1009": NaN,
    "1010": "Porter à dix ans le délai de reprise pour les transferts d'actifs incorporels dans le cadre de la lutte contre l'évasion fiscale.",
    "1011": "Renforcer les pouvoirs de l'administration pour demander la révision des hypothèses d'un accord préalable en cas de contrôle fiscal.",
    "1012": "Priver de droit à bénéficier de tout avantage fiscal les contribuables fraudeurs pour une durée de 10 années.",
    "1013": "Prévoir une déchéance fiscale pour les entreprises condamnées pour infraction fiscale lourde, les privant de tout avantage fiscal pour 10 années.",
    "1014": "Lever l'obstacle subsistant au « verrou de bercy » qui permet aux individus suspectés de fraudes de déposer une déclaration rectificative, suspendant ainsi la procédure en cours et entraînant un frein au fonctionnement de la justice fiscale.",
    "1015": "Rétablir une dotation parlementaire pour soutenir les petits projets des communes et de leurs groupements, en intégrant un dispositif de transparence et de contrôle.",
    "1016": "Supprimer la condition relative au potentiel financier pour la perception de la dotation particulière relative aux conditions d'exercice des mandats locaux (dpel) et de la fixer uniquement sur des critères démographiques.",
    "1017": "Permettre à toutes les communes supportant des éoliennes, qu'elles soient implantées avant ou après le 1er janvier 2019, de percevoir 20 % du produit de l'ifer, en contrepartie d'une diminution possible de l'attribution de compensation pour les epci.",
    "1018": "Décorréler les taux de la taxe foncière sur les propriétés bâties et de la taxe d'habitation sur les résidences secondaires et autres locaux meublés non affectés à l'habitation principale, afin de permettre aux communes littorales de fixer de nouvelles familles sur leur territoire sans pénaliser les foyers modestes propriétaires de leur logement.",
    "1019": "Créer un crédit d'impôt pour la réalisation des obligations légales de débroussaillement (old) afin d'inciter les propriétaires à préserver les forêts et protéger les habitations, en particulier pour les foyers modestes.",
    "1020": "Interdire le paiement en espèces pour l'achat de palettes en bois et de déclarer ces achats auprès de la direction départementale des finances publiques, afin de favoriser la traçabilité et de prévenir les pratiques illégales, tout en générant des recettes fiscales supplémentaires.",
    "1021": "Supprimer l'abaissement du seuil de 400 à 150 millions d'euros du chiffre d'affaires déclenchant l'obligation de documentation relative aux prix de transfert.",
    "1022": "Renforcer l'accompagnement financier des communes nouvelles dans leur phase de transition et de consolidation, en remplaçant le pacte de stabilité actuel par une dotation dédiée et financée par un prélèvement sur les recettes de l'état.",
    "1023": "Appliquer le taux réduit de tva aux transports collectifs autres que le transport aérien.",
    "1024": "Faciliter la déliaison des impôts locaux en modifiant les plafonds de taux pour les communes et les epci.",
    "1025": "Intégrer les associations d'aide à domicile au dispositif du « leasing social » pour pérenniser leurs missions en milieu rural et en zone de montagne.",
    "1026": "Permettre aux commerçants situés en zone france ruralités revitalisation (frr) de bénéficier de façon prioritaire du dispositif « reconquête commerciale en milieu rural » pour financer leur installation.",
    "1027": "Rendre éligibles de façon prioritaire les communes situées en zone france ruralités revitalisation pour le fonds d'accélération de la transition écologique dans les territoires, afin de favoriser leur performance environnementale et améliorer leur cadre de vie.",
    "1028": "Rétablir les conditions d'octroi du prêt à taux zéro pour l'achat ou la construction d'un logement neuf en zone non-tendue b2 et c, en conservant la quotité de 40% actuellement applicable.",
    "1029": "Prévoir une évolution législative pour éviter la pénalisation des communes nouvelles dans l'attribution des fonds de péréquation départementaux.",
    "1030": "Modifier les dispositions fiscales pour favoriser la transmission d'exploitations agricoles à plusieurs jeunes agriculteurs.",
    "1031": "Réformer les droits de donation et de succession pour favoriser la mobilité du patrimoine entre les générations et supprimer l'effet de \"double peine\" fiscal.",
    "1032": "Réformer les droits de donation et de succession pour favoriser la mobilité du patrimoine entre les générations en augmentant le seuil d'abattement à 200 000 euros et en réduisant la durée de l'abattement à 10 ans.",
    "1033": "Supprimer la restriction du prêt à taux zéro (ptz) pour les logements anciens dans les zones non tendues, afin de favoriser la rénovation énergétique et la revitalisation des centres-villes.",
    "1034": "Modifier les règles du tarif de péréquation prélevé à chaque embarquement de passagers aériens, en introduisant une exonération de tarif de péréquation aéroportuaire pour les embarquements en correspondance.",
    "1035": "Limiter à 2026 la prorogation de l'abattement de taxe foncière sur les propriétés bâties (tfpb) de 30 % pour les logements situés dans un quartier prioritaire de la politique de la ville (qpv).",
    "1036": "Lever une incompatibilité entre le cent-cinquante-neuvième alinéa de l'article et le nouvel article 10 quinquies en réécrivant partiellement l'article l. 441-3 du code de la construction et de l'habitation.",
    "1037": "Modifier le 1° du x pour supprimer la modification proposée de l'article l. 141-4-3 du code de la sécurité sociale, qui n'existe pas, en lien avec l'entrée en vigueur du nouveau type de zonage \"frr\".",
    "1038": "Permettre une exception pour les communes ayant augmenté le taux communal de taxe d'habitation à la suite d'un changement d'epci à fiscalité propre ou d'un retrait d'un syndicat entre 2017 et 2019, sans incidence sur le contribuable.",
    "1039": "Permettre une dérogation pour la reprise du produit de la taxe d'habitation dans certains cas de changement d'epci ou de retrait d'un syndicat entre 2017 et 2019, sans augmentation du taux global de la taxe d'habitation pour le contribuable.",
    "1040": "Modifier les conditions d'application du régime de simplification micro-bic pour la location de locaux classés meublés de tourisme, en instaurant un dispositif incitatif pour le maintien et le développement de l'offre de logements touristiques en zone rurale et en abaissant le seuil d'imposition des locations de meublés de tourisme à 50 000 euros.",
    "1041": "Prolonger de deux ans le régime de l'article 150 u, ii, 7° du cgi, créer un nouveau régime d'abattement sur les plus-values et préciser les modalités d'application du premier régime.",
    "1042": "Promouvoir la rénovation lourde du parc de logements sociaux anciens en exonérant les logements éligibles de la taxe foncière sur les propriétés bâties et en appliquant un taux de tva de 5,5% sur les travaux engagés dans ce cadre.",
    "1043": "Promouvoir la rénovation lourde du parc de logements sociaux anciens en exonérant les logements éligibles de la taxe foncière sur les propriétés bâties et en appliquant un taux de tva de 5,5% sur les travaux engagés dans ce cadre.",
    "1044": "Favoriser la rénovation lourde du parc de logements sociaux anciens en leur accordant des exonérations fiscales et un taux de tva réduit pour les travaux de performance énergétique et environnementale.",
    "1045": "Promouvoir la rénovation lourde du parc de logements sociaux anciens en exonérant les logements éligibles de la taxe foncière sur les propriétés bâties et en appliquant un taux de tva de 5,5% sur les travaux engagés dans ce cadre, dans le but de redonner quarante ans de durée de vie aux bâtiments traités et d'atteindre un niveau de performance énergétique et environnementale au sens d'une \"rénovation énergétique performante\".",
    "1046": "Corriger une erreur technique dans l'article 6 du plf concernant l'application du taux de tva de 10% aux travaux d'amélioration réalisés dans le cadre d'une opération d'acquisition-amélioration.",
    "1047": "Simplifier les modalités du régime d'abattement de 30% sur la taxe foncière des logements sociaux dans les quartiers prioritaires, en permettant aux organismes hlm de s'engager dans un contrat de ville ou une convention annexe et en harmonisant les obligations déclaratives des bailleurs.",
    "1048": "Supprimer la condition relative à la signature du contrat de ville pour bénéficier du taux réduit de tva à 5,5% pour les opérations d'accession sociale à la propriété situées dans les quartiers prioritaires de la politique de la ville ou à proximité.",
    "1049": "Soutenir le développement d'une industrie manufacturière française sur l'électrolyseur en élargissant le crédit d'impôt pour les investissements dans la fabrication de composants clés et en localisant en france une plus grande partie de la chaîne de valeur hydrogène.",
    "1050": "Soutenir la mise à disposition par les entreprises d'un service de location de vélos pour inciter davantage les salariés à utiliser ce mode de transport et contribuer à l'atteinte de l'objectif de 9% de part modale du vélo en france d'ici 2024.",
    "1051": "Sécuriser juridiquement et clarifier l'application du taux réduit de tva à 5,5% des travaux induits et indissociablement liés aux travaux de rénovation énergétique.",
    "1052": "Rééquilibrer le marché locatif en harmonisant les abattements fiscaux relatifs aux meublés touristiques sur les taux de la location longue durée.",
    "1053": "Instaurer une exonération d'accise sur le gaz naturel pour les gaz renouvelables et bas carbone afin de favoriser le développement de ces énergies et de différencier la taxation entre les énergies fossiles et renouvelables.",
    "1054": "Permettre le remboursement de la tva pour la location d'équipements par les collectivités, afin de mettre ce mode de fonctionnement sur un pied d'égalité avec l'achat d'équipements et d'adapter les règles de fiscalité aux changements des pratiques.",
    "1055": "Majorer le taux du versement mobilité en fonction du nombre d'infrastructures et de services de mobilité douce proposés sur le territoire, afin de promouvoir les transports durables et la transition écologique.",
    "1056": "Moduler le seuil de 20% de participation minimale prévue à l'article l. 1111-10 du cgct pour les investissements visant la rénovation énergétique des bâtiments scolaires.",
    "1057": "Décorrélation des évolutions de la taxe d'habitation sur les résidences secondaires et de la taxe foncière avec une hausse limitée à 40%.",
    "1058": "Instituer une taxe de 0,5% sur les produits de la mer au profit de france agrimer pour soutenir la recherche sur la décarbonation de l'activité de pêche et assurer le fonctionnement des navires de pêche.",
    "1059": "Garantir le bon déroulement des opérations d'aménagement en cristallisant les règles du prêt à taux zéro pour les projets approuvés avant l'entrée en vigueur du texte de loi.",
    "1060": "Supprimer le critère de distinction entre logements collectifs et individuels pour le prêt à taux zéro, afin d'éviter des effets pervers sur l'accès à la propriété pour les ménages aux revenus modestes.",
    "1061": "Modifier les critères d'éligibilité du prêt à taux zéro pour inclure les projets immobiliers situés sur des terrains déjà artificialisés, des friches ou des quartiers de gare, sans distinction de formes urbaines, dans le but de réconcilier logement et aménagement du territoire.",
    "1062": "Permettre l'accès au prêt à taux zéro (ptz) pour les projets immobiliers situés à moins d'un kilomètre d'une gare ferroviaire, dans le but de réduire la dépendance à la voiture et d'améliorer l'aménagement du territoire.",
    "1063": "Permettre l'accès au prêt à taux zéro (ptz) pour les projets immobiliers situés sur des terrains déjà artificialisés, friches ou quartiers de gare, sans distinction de formes urbaines, afin de promouvoir une urbanisation durable et de réconcilier logement et aménagement du territoire.",
    "1064": "Ouvrir le prêt à taux zéro (ptz) aux projets situés sur des terrains déjà artificialisés, sur des friches ou encore dans des quartiers de gare sans distinction de formes urbaines (collectif ou individuel).",
    "1065": "Modifier l'exonération d'imposition sur les plus-values immobilières pour les particuliers lors de cessions immobilières au profit d'organismes sociaux, en étendant le champ de l'exonération en fonction de la destination du bien immobilier (production de logements sociaux) indépendamment du statut de l'acquéreur, et en fondant le calcul de l'exonération sur le nombre de logements sociaux réalisés à l'échelle de l'opération.",
    "1066": "Instituer une taxe de 0,5% sur les produits de la mer au profit de france filière pêche pour soutenir la recherche sur la décarbonation de l'activité de pêche et assurer le fonctionnement actuel des navires de pêche.",
    "1067": "Prévenir les fraudes en isolant les établissements situés dans les etnc.",
    "1068": "Renforcer les obligations déclaratives relatives aux cessions de droits sociaux de personnes morales à prépondérance immobilière en matière de droits de mutation à titre onéreux (dmto), afin d'éviter les pratiques d'évitement de l'impôt et de corriger les distorsions fiscales.",
    "1069": "Faciliter l'accès aux soins en exonérant d'impôts les médecins libéraux installés en zone sous-denses pendant cinq ans, dans le cadre de mesures contre les déserts médicaux.",
    "1070": "Modifier les règles du tarif de péréquation prélevé à chaque embarquement de passagers aériens, en exonérant les embarquements en correspondance et en alignant la situation sur celle d'autres pays européens.",
    "1071": "Rétablir le taux de prélèvement de la contribution sur la rente inframarginale à 90% pour optimiser les recettes pour l'état.",
    "1072": "Supprimer l'exonération de la taxe foncière sur les propriétés bâties (tfpb) pour l'ensemble des mâts d'éoliennes, en contradiction avec la logique de la loi d'accélération des énergies renouvelables (aer) de 2023.",
    "1073": "Ouvrir l'éco-ptz aux travaux d'installation de panneaux photovoltaïques d'une puissance inférieure ou égale à 9 kilowatts-crête, dans le cadre d'une opération d'autoconsommation.",
    "1074": "Réduire le taux de tva à 5,5 % pour la pose et l'installation de panneaux photovoltaïques d'une puissance inférieure ou égale à 9 kilowatts-crête (kwc) dans le cadre d'une opération d'autoconsommation.",
    "1075": "Réduire le taux de tva pour les abonnements et la fourniture de froid renouvelable afin de soutenir le développement des réseaux de froid et de protéger les populations face au réchauffement climatique.",
    "1076": "Corriger une anomalie dans la répartition de l'ifer issue de la loi de finances pour 2019 aux communes d'implantation des éoliennes faisant l'objet d'un projet de rééquipement.",
    "1077": "Diminuer le taux de la taxe sur la valeur ajoutée sur les services de transports collectifs de voyageurs pour donner de l'oxygène aux autorités organisatrices de la mobilité et répondre aux impératifs de décarbonation et de renforcement des services.",
    "1078": "Doubler le plafond de l'exonération des plus-values réalisées lors de la cession de bateaux de navigation intérieure affectés au transport de marchandises, passant de 100 000 euros à 200 000 euros, afin de favoriser la compétitivité des entreprises fluviales et encourager le renouvellement de leur flotte au profit de bateaux plus récents ou plus capacitaires et, donc, moins polluants.",
    "1079": "Créer un dispositif de suramortissement fiscal au bénéfice des entreprises ferroviaires s'équipant de matériels peu polluants pour renforcer l'incitation à la décarbonation du transport ferroviaire et renforcer la compétitivité de la filière industrielle ferroviaire.",
    "1080": "Élargir le champ de l'expérimentation du prêt à taux zéro pour l'acquisition d'un véhicule propre et d'allonger sa durée d'application.",
    "1081": "Créer un prêt à taux zéro pour l'acquisition de véhicules lourds et d'autobus peu polluants afin de favoriser le verdissement des flottes et de soutenir les collectivités territoriales dans la mise en œuvre des zfe-m.",
    "1082": "Sécuriser la trajectoire de recettes et de dépenses de l'agence de financement des infrastructures de transport de france (afitf france) dont le montant prévisionnel est fixé à 4,576 milliards d'euros pour l'année 2024.",
    "1083": "Relever le taux plafond du versement mobilité de 1,75 % à 1,85 % pour les agglomérations de marseille, lyon, strasbourg et rouen en 2024, conditionné à l'accélération du déploiement d'infrastructures de transport et à des mesures d'accompagnement des usagers.",
    "1084": "Proposer une augmentation du montant maximal des travaux prescrits pour la prévention des risques technologiques de 20 000 € à 25 000 €, afin de suivre l'évolution des prix des matériaux et de renforcer les incitations à l'exécution des travaux.",
    "1085": "Permettre le classement en zone france ruralités revitalisation pour les communes rurales à très faible densité de population.",
    "1086": "Reporter à juillet 2025 le recentrage du ptz et d'ouvrir durant les prochains 18 mois le dispositif aux logements anciens en zone tendue.",
    "1087": "Supprimer la condition de potentiel financier dans le calcul de la dpel et d'augmenter le seuil d'éligibilité à la dpel de 1 000 à 3 500 habitants, afin de reconnaître l'engagement des élus locaux à leur juste valeur et d'encourager de nouvelles vocations au service de la collectivité.",
    "1088": "Étendre le bénéfice de la dpel aux plus petites communes.",
    "1089": "Créer une taxe sur l'écoute en ligne de musique pour financer le centre national de la musique.",
    "1090": "Mettre en place une taxe sur le streaming pour financer le centre national de la musique.",
    "1091": "Modifier la taxe sur la diffusion en vidéo physique et en ligne de contenus audiovisuels (tsv) pour inclure les revenus publicitaires des services de streaming vidéo et audio, afin de financer le centre national de la musique et le centre national du cinéma et de l'image animée.",
    "1092": "Réformer le zonage de revitalisation rurale pour le rendre plus juste et mieux ciblé, en prenant en compte les spécificités territoriales et en concertant avec les associations d'élus locaux.",
    "1093": "Supprimer la condition de potentiel financier dans le calcul de la dpel sans augmenter le seuil d'éligibilité à la dpel de 1 000 à 3 500 habitants.",
    "1094": "Supprimer la condition de potentiel financier dans le calcul de la dpel pour les communes de 1 000 à 3 500 habitants.",
    "1095": "Rétablir le ptz dans le neuf collectif et individuel sur l'ensemble du territoire, avec des mesures complémentaires telles qu'un retour à une quotité de 40% pour toutes les zones et une réactualisation des barèmes.",
    "1096": "Rétablir et élargir l'exonération temporaire des droits de mutation à titre gratuit pour soutenir la construction neuve et faciliter l'accès à la propriété.",
    "1097": "Maintenir les taux de réduction d'impôt liés au dispositif pinel pour les années 2023 et 2024 afin de relancer la construction neuve et le logement locatif à loyers maîtrisés.",
    "1098": "Préciser le champ des activités éligibles à l'exonération partielle de droits de mutation à titre gratuit, dite « dutreil », et de fixer une quote-part d'affectation à 15% pour les autres activités non bénéficiant de ces abattements, ce qui pourrait avoir un impact majeur sur la trésorerie des entreprises.",
    "1099": "Renforcer le pouvoir dissuasif des taxes sur les logements vacants en inversant la logique décisionnelle pour les communes éligibles.",
    "1100": "Réintégrer les dépenses d'aménagement de terrain dans l'assiette du fctva pour les années 2022 et 2023 afin d'éviter des années blanches pour les communes.",
    "1101": "Proposer un crédit d'impôt pour les dépenses de réparation sur des biens électroménagers, électroniques, vélos, ameublement et chauffage renouvelable, dans la limite de 500€ par foyer fiscal, afin d'inciter à la réparation et de promouvoir l'économie circulaire.",
    "1102": "Renforcer le caractère rémunérateur de l'éco-ptz en augmentant le plafond de l'avance remboursable et la durée maximale de remboursement, afin d'encourager les banques et établissements de crédit à distribuer l'éco-ptz pour des rénovations globales et performantes.",
    "1103": "Systématiquement coupler l'installation de systèmes de chauffage, notamment les pompes à chaleur, dans les logements classés e, f et g du dpe, à une rénovation énergétique globale et performante dans le cadre de l'éco-prêt à taux zéro (éco-ptz).",
    "1104": "Promouvoir l'utilisation de matériaux biosourcés dans la construction et la rénovation thermique, en augmentant les prêts à taux zéro pour les travaux utilisant plus de 75% de ces matériaux, pour des avantages environnementaux et techniques, et favoriser l'emploi et les filières locales.",
    "1105": "Garantir l'utilisation de bois durablement exploité en faveur de la relance économique de la foresterie locale et nationale, en appliquant un taux réduit de tva aux achats de bois certifiés locaux, limitant les émissions de ges et dynamisant les filières de bois françaises.",
    "1106": "Réduire la tva sur les produits alimentaires et de grande consommation vendus en vrac pour encourager la vente sans emballage et réduire les déchets.",
    "1107": "Rétablir une cohérence dans le traitement de l'urgence environnementale en imposant le secteur du fret maritime pour son impact sur les écosystèmes et participer à l'effort fiscal français en faveur de la transition écologique.",
    "1108": "Modifier la taxe sur la distance parcourue sur le réseau autoroutier concédé pour les poids lourds de plus de 7,5 tonnes, en augmentant le montant de la taxe avec un coefficient multiplicateur de 3 par rapport aux autres véhicules, afin de contribuer à l'amélioration des infrastructures de transport et d'accroître les moyens de l'afitf.",
    "1109": "Renforcer l'incitation-prix pour développer des productions plus vertueuses et diminuer la production de déchets à la source, en créant une tgap \"amont\" applicable à la mise en marché de produits non éco-conçus.",
    "1110": "Réduire les déchets en incitant les collectivités territoriales à prévenir la production de déchets et à lutter contre le gaspillage de ressources, en proposant une remise sur la tgap pour les territoires performants en matière de prévention des déchets.",
    "1111": "Taxer les sièges sans passagers dans les avions pour limiter les vols à vide et favoriser le remplissage des avions, présentant un double intérêt écologique et social.",
    "1112": "Limiter l'artificialisation des sols et de favoriser les autres formes de commerce alimentaire en instaurant une taxe additionnelle annuelle sur les surfaces de stationnement des hypermarchés et centres commerciaux offrant plus de 2 500 m² de surface de vente.",
    "1113": "Différencier les bénéfices fiscaux des locaux meublés de tourisme classés et non classés, en alignant les conditions d'application du régime de simplification micro-bic et en encourageant le classement et la qualité de l'offre.",
    "1114": "Préciser l'application du régime fiscal du logement locatif intermédiaire aux communes classées en zones tendues, en tenant compte du reclassement effectué par un arrêté du 2 octobre dernier.",
    "1115": "Supprimer les critères géographiques liés à l'attribution du prêt à taux zéro (ptz) pour soutenir l'accession à la propriété et réduire la pression sur le marché locatif.",
    "1116": "Reporter à juillet 2025 le recentrage du ptz et d'ouvrir durant les prochains 18 mois le dispositif aux logements anciens en zone tendue.",
    "1117": "Revaloriser annuellement le plafond via une indexation sur l'indice des prix à la consommation et de supprimer la limite maximale de hausse du montant perçu par une chambre d'une année sur l'autre, afin de renforcer les ressources des chambres d'agriculture pour accompagner les agriculteurs face aux enjeux climatiques et environnementaux.",
    "1118": "Augmenter les plafonds des opérations pouvant être financées par un prêt à taux zéro (ptz) afin de tenir compte des restrictions d'accès au crédit et des conditions du marché.",
    "1119": "Préciser l'application du régime fiscal du logement locatif intermédiaire aux communes classées en zones tendues, en reclassifiant 200 communes et en rendant éligible le nouveau zonage aux opérations dont la déclaration d'achèvement et de conformité des travaux interviendra après le 1er janvier 2024.",
    "1120": "Proposer un crédit d'impôt de 15% sur les annuités d'emprunt pendant cinq ans pour les acquéreurs de logements neufs répondant aux exigences de la re2020, dans le but de soutenir la transition écologique et de sauvegarder le pouvoir d'achat des ménages.",
    "1121": NaN,
    "1122": "Créer une exonération temporaire des droits de mutation à titre gratuit pour la première transmission d'immeubles neufs ou en état futur d'achèvement acquis entre le 1er janvier 2024 et le 30 juin 2025, afin de relancer rapidement la commercialisation des logements neufs et de soutenir le marché du logement en accession et en location.",
    "1123": "Prévoir l'exclusion des produits des amendes relatives aux infractions aux règles de circulation dans les zones à faibles émissions de mobilité (zfe-m) du compte d'affectation spéciale \"contrôle de la circulation et du stationnement routiers\", ainsi que la rétrocession de ces recettes aux collectivités locales et à l'agence nationale de traitement automatisé des infractions (antai).",
    "1124": "Supprimer les abattements sur les rachats d'actions pour les personnes dont les actions sont rachetées, afin de réduire le biais fiscal en faveur des rachats d'action.",
    "1125": "Décourager la rétention foncière des terrains à bâtir en augmentant l'impôt sur les plus-values immobilières au-delà de la 5ème année de détention, puis de 6 % au titre de la 22ème année de détention, et de permettre à la collectivité de reprendre une partie de la plus-value générée par l'ouverture de terrains à la construction et les investissements dans les réseaux urbains.",
    "1126": "Supprimer la déduction fiscale pour les pères versant une pension alimentaire en cas de séparation ou divorce, afin de rétablir l'équité fiscale entre les parents.",
    "1127": "Rendre les sociétés coopératives d’intérêt collectif (scic) éligibles au régime du mécénat sous conditions.",
    "1128": "Réinsérer le crédit d'impôt solidarité pour les foyers hébergeant gratuitement un réfugié en france depuis moins d'un an, afin de favoriser leur intégration.",
    "1129": "Augmenter la contribution exceptionnelle sur les hauts revenus (cehr) pour une imposition plus juste des revenus du capital des plus aisés et renforcer le pacte républicain.",
    "1130": "Mettre en place un outil de justice climatique et fiscale, incluant un système de bonus-malus pour responsabiliser les plus aisés sur leur empreinte carbone et inciter à décarboner leur patrimoine immobilier et financier, les recettes étant utilisées pour l'investissement dans l'atténuation et l'adaptation au dérèglement climatique.",
    "1131": "Mettre en place un impôt sur le patrimoine financier des 10% les plus aisés pour financer la transition environnementale sur 30 ans.",
    "1132": "Créer un malus fiscal sur des éléments hyper-consommateurs en énergie, tels que les yachts et les jets privés, en les intégrant dans l'assiette de l'impôt sur la fortune immobilière, afin de limiter l'achat et l'utilisation de produits ostentatoires émetteurs en co2 et néfastes pour l'environnement.",
    "1133": "Promouvoir le libre accès à la nature en réservant des avantages fiscaux aux seules propriétés forestières ouvertes à la circulation libre des personnes.",
    "1134": "Prévoir une taxe carbone sur les patrimoines des milliardaires assujettis à l'ifi pour contribuer à la lutte contre la pollution et le changement climatique.",
    "1135": "Déterminer un plafond de rémunération correspondant à vingt fois la rémunération moyenne du décile de salariés disposant de la rémunération la plus faible, afin d'encourager les entreprises à augmenter les rémunérations les plus faibles ou maîtriser les rémunérations les plus élevées dans le cadre de la lutte contre les inégalités salariales.",
    "1136": "Aligner la fiscalité applicable aux aéronefs privés avec celle des yachts et bateaux de plaisance, en intégrant toutes les dépenses liées aux jets privés au bénéfice fiscal pour mettre fin à une incohérence fiscale et écologique.",
    "1137": "Réguler la publicité lumineuse énergivore et attentatoire à l'environnement quotidien, en l'intégrant dans l'article excluant la déductibilité des dépenses publicitaires interdites en faveur de l'alcool, et en limitant son périmètre géographique.",
    "1138": "Demander le remboursement du crédit d'impôt recherche pour les entreprises pharmaceutiques ayant des bénéfices excessifs.",
    "1139": "Conditionner les exonérations fiscales pour les organisations de compétitions sportives internationales en france à l'organisation d'événements écoresponsables selon la charte des 15 engagements éco-responsables, avec évaluation et sanctions en cas de non-respect.",
    "1140": "Augmenter les taux de prélèvement sur les paris sportifs pour financer l'agence nationale du sport et préserver les jeunes et les précaires des risques liés à ces jeux.",
    "1141": "Rétablir un taux de tva normal de 20% sur les boissons contenant des sucres ajoutés et soumises à la taxe soda, qui se voient aujourd'hui appliquer un taux réduit de 5,5%, afin d'améliorer la cohérence et l'efficacité de la politique fiscale.",
    "1142": "Prévenir la répercussion du coût de la nouvelle taxe sur les usagers des autoroutes par les sociétés concessionnaires, en raison de leurs profits records et de l'absence de lien avec le service rendu.",
    "1143": "Porter le taux de la taxe sur l’exploitation des infrastructures de transport de longue distance de 4,6 % à 10 %, en réponse à la demande de redistribution des superprofits des concessionnaires autoroutiers et à la nécessité de rééquilibrer la fiscalité entre le secteur aérien et ferroviaire.",
    "1144": "Taxer les compléments de loyers qui s'ajoutent au loyer de référence majoré et qui représentent des montants élevés, parfois abusifs, et peu contestés par les locataires.",
    "1145": "Élargir l'assiette de la ttf en abaissant le seuil d'imposition des sociétés de 1 milliard à 750 millions d'euros.",
    "1146": "Relever le taux de la taxe sur les transactions financières à 0,5% pour améliorer le financement de l'aide au développement sans impact sur l'économie française.",
    "1147": "Augmenter le plafond du taux de versement mobilité pour la métropole de lyon à 2,95 % pour aligner sur le taux en vigueur en île-de-france et couvrir les besoins d'exploitation d'une offre de transport en fort développement.",
    "1148": "Augmenter le plafond de deux taxes affectées à l'agence nationale du sport (ans) pour réduire le poids sur le budget général de l'état et offrir des ressources plus étendues pour le développement de la pratique amateur du sport.",
    "1149": "Moduler le remboursement des frais de déplacement déductibles de l'impôt sur le revenu en fonction des émissions de co2 et de la masse en ordre de marche des véhicules de tourisme, en cohérence avec les évolutions fiscales proposées par la convention citoyenne pour le climat.",
    "1150": "Proroger pour un an la contribution temporaire de solidarité sur les secteurs de l'extraction, de l'exploitation minière, du raffinage du pétrole ou de la fabrication de produits de cokerie, en raison de l'inflation des prix de l'énergie.",
    "1151": "Différencier l'indexation des tranches du barème de l'ir pour mieux cibler les classes moyennes, avec un coût inférieur à la mesure proposée par le gouvernement.",
    "1152": "Permettre aux producteurs de bénéficier du crédit d'impôt pour les frais liés aux tournées des artistes en début de carrière, même en cas de dépassement des jauges, tout en maintenant une bonne tenue des finances publiques.",
    "1153": "Modifier l'article 150 u du code général des impôts pour élargir l'exonération fiscale des plus-values réalisées sur la vente de biens immobiliers lors de la création de logements sociaux, y compris dans les cas de réhabilitations ne nécessitant pas de permis de construire.",
    "1154": "Fixer un taux de tva réduit de 5,5 % sur les activités de réparation de cycles, chaussures et articles en cuir et retouches textiles, afin de favoriser et encourager ces activités de proximité et de promouvoir la réparation plutôt que l'achat de produits neufs, dans le cadre de l'économie circulaire.",
    "1155": "Faire entrer la transmission d'assurance-vie dans le barème général des droits de mutation à titre gratuit, afin de promouvoir une justice fiscale et une progressivité renforcée pour les plus gros patrimoines.",
    "1156": "Mettre en place une taxe de 1 % sur les programmes de rachats d'actions pour inciter les entreprises à adopter une allocation plus équilibrée de leur trésorerie.",
    "1157": "Mettre fin au mécanisme du prélèvement forfaitaire unique (pfu) et de mettre en place un mécanisme de lisibilité fiscale pour rétablir la progressivité de l'impôt et réduire les effets lésionnaires sur les finances publiques et l'environnement.",
    "1158": "Adapter le régime fiscal des plus-values pour un associé d'une scic sur celui d'un associé d'une scop par souci de cohérence et de simplification, facilitant ainsi le processus de transformation en scic.",
    "1159": "Créer un dispositif favorisant l'épargne de trésorerie avant transformation pour les entreprises souhaitant se transformer en scop, en s'inspirant de la déduction pour épargne de précaution et en compensant la perte de recettes par une taxe additionnelle à l'accise sur les tabacs.",
    "1160": "Proposer une rémunération valorisée et corrélée à la durée du stage pour les stagiaires, afin de lutter contre la précarité étudiante et de garantir une vie digne.",
    "1161": "Permettre aux organismes de logement social et de maîtrise d'ouvrage d'insertion de contracter des emprunts à long terme assis sur le livret a et de placer leur trésorerie sur des livrets a sans limite de plafond, afin d'améliorer l'utilité et le rendement de leur activité dans un cadre sécurisé et contributif à l'effort de logement.",
    "1162": "Soutenir le développement de l'innovation sociale et environnementale au même titre que l'innovation technologique, en faisant bénéficier les entreprises commerciales de l'ess des mêmes avantages que les \"jeunes entreprises innovantes\".",
    "1163": "Prolonger le taux à 25% de l’incitation fiscale à la prise de capital auprès des pme et des entreprises solidaires agréées esus.",
    "1164": NaN,
    "1165": "Conditionner le soutien de bpifrance à la publication d'un bilan carbone et d'un plan de transition pour les entreprises de plus de 500 salariés afin de réduire leurs émissions de gaz à effet de serre et d'accompagner leur transition écologique.",
    "1166": "Modifier le taux de l'impôt sur les sociétés en fonction de la répartition des bénéfices entre actionnaires, salariés et actions d'intérêt général.",
    "1167": "Supprimer le recentrage du prêt à taux zéro (ptz) pour maintenir le dispositif tel qu'actuellement en vigueur pour les logements neufs dans toutes les zones, qu'ils soient habitat collectif ou individuel.",
    "1168": "Maintenir les taux de réduction d'impôt liés au dispositif pinel pour relancer la construction neuve et le logement locatif à loyers maîtrisés.",
    "1169": "Préciser l'application du régime fiscal du logement locatif intermédiaire aux communes classées en zones tendues, en incluant les opérations pour lesquelles le permis de construire a été déposé avant l'entrée en vigueur de l'arrêté de reclassement.",
    "1170": "Réformer la fiscalité relative à la location de logements en distinguant entre location courte et longue durée, avec des abattements différents selon le type de logement et sa durée de location.",
    "1171": "Rééquilibrer le marché locatif en harmonisant les abattements fiscaux relatifs aux meublés touristiques et à la location de longue durée.",
    "1172": "Créer une dotation de soutien de 350 m€ pour les dépenses d'investissement des régions en faveur de la transition écologique, en compensation des pertes de recettes et en soutien à la réhabilitation énergétique des lycées.",
    "1173": "Prolonger le \"filet de sécurité\" pour compenser partiellement aux collectivités territoriales la forte augmentation de leurs dépenses dues à l'inflation des coûts de l'énergie, en cas de baisse de leur épargne brute de plus de 25% en 2023, avec une dotation égale à 50% des hausses de dépenses d'approvisionnement en énergie, électricité et chauffage urbain.",
    "1174": "Réintégrer le compte 212 \"agencements et aménagements de terrains\" à l'assiette éligible pour le fctva et de proposer un rattrapage rétroactif des sommes non recouvrées sur les années d'automatisation du fctva pour un montant de 100m €.",
    "1175": "Déplafonner la taxe sur les paris sportifs pour financer davantage les politiques publiques sportives en france.",
    "1176": "Financer un fonds d'amorçage héritage pour les maisons sport santé par une surtaxe de 0,3% sur les paris sportifs.",
    "1177": "Augmenter le montant de la créance d'is prévue dans le régime lli de 1 % du coût de construction pendant 5 ans, pour les logements autorisés entre le 1er janvier 2024 et le 31 décembre 2025.",
    "1178": "Permettre une réduction des coûts des logements dans les résidences gérées avec services, en étendant le régime applicable aux investissements institutionnels en logement locatif intermédiaire (lli) et en supprimant la référence à la location \"en exonération de tva\" pour que le régime du lli s'applique à l'ensemble des résidences services.",
    "1179": NaN,
    "1180": NaN,
    "1181": "Prolonger la durée de garantie de la dotation \"élu local\" pour les communes nouvelles jusqu'au deuxième renouvellement général du conseil municipal après leur création, afin de faciliter les projets de regroupement de communes et de donner plus de visibilité aux élus.",
    "1182": "Créer un crédit d'impôt pour subventionner et rembourser les frais de transport des personnes handicapées se rendant sur leur lieu de travail dans un établissement d'aide au travail.",
    "1183": "Transformer la réduction d'impôt accordée aux résidents d'ehpad en un crédit d'impôt, élargissant ainsi l'aide de l'état pour subvenir aux frais liés à l'accueil dans un ehpad.",
    "1184": "Rétablir le crédit d'impôt pour les intérêts d'emprunt supportés pour l'acquisition ou la construction de l'habitation principale, dans la limite de 3 750 € pour une personne célibataire, veuve ou divorcée, et de 7 500 € pour un couple soumis à imposition commune, avec une majoration de 500 € par personne à charge.",
    "1185": "Préserver la capacité d'action des cci et limiter l'impact sur leur budget en prévoyant de revenir à un lissage des prélèvements à hauteur de 25 millions chaque année pendant 4 ans.",
    "1186": "Modifier les règles du tarif de péréquation prélevé à chaque embarquement de passagers aériens, en exonérant les embarquements en correspondance et en alignant la situation sur celle d'autres pays européens.",
    "1187": "Demander un rapport pour amorcer une réforme globale de la tarification et de la fiscalité des alcools en fixant un prix minimum par unité d'alcool et en abaissant la fiscalité sur les boissons dont le prix excède déjà ce prix minimum.",
    "1188": "Rendre éligibles les investissements immobiliers en faveur de l'accès aux soins pour toutes les communes rurales au fctva, afin de faciliter l'installation de professionnels de santé dans la ruralité.",
    "1189": "Supprimer la disposition permettant aux opérateurs mobiles de partager le coût de l'ifer, afin de rétablir l'équité sur le marché et de générer des recettes supplémentaires pour les collectivités locales.",
    "1190": "Compléter le cadre juridique applicable à l'aide d'urgence pour les victimes de violences conjugales, en facilitant le remboursement du prêt et en élargissant les dispositions d'adaptation à mayotte et saint-pierre-et-miquelon.",
    "1191": "Classer les communes métropolitaines de faible densité en zone \"france ruralités revitalisation\" en prenant en compte un seuil de revenu et en excluant les communes de plus de 20 000 habitants.",
    "1192": "Supprimer ou réviser la taxe sur les opérateurs de communications électroniques (toce) pour réduire la fiscalité sectorielle des opérateurs télécoms et rendre éligibles d'autres acteurs du numérique.",
    "1193": "Dégager des crédits pour alimenter le fonds d'aménagement numérique des territoires (fant) et de créer une \"contribution de solidarité numérique\" due par les usagers des services de communications électroniques, générant un produit de 540 millions d'euros par an.",
    "1194": "Élargir le champ d'application de l'exonération de la taxe sur les véhicules de sociétés aux entreprises de travaux publics qui utilisent des véhicules 4x4 pour transporter leurs salariés et matériel sur les sites d'intervention.",
    "1195": "Supprimer les subventions excessives pour les petites installations éoliennes afin de protéger la biodiversité, le patrimoine et l'économie.",
    "1196": "Soumettre à la procédure de mise en concurrence tout projet d'installations éoliennes, quelle que soit sa taille, afin d'homogénéiser le système actuel de revente d'électricité via le complément de rémunération et d'éviter la multiplication des petits projets éoliens.",
    "1197": "Doubler les plafonds des amendes prononcées par l'autorité de contrôle des nuisances aéroportuaires pour les infractions environnementales.",
    "1198": "Prolonger le délai minimum d'exploitation des investissements verts de 5 à 10 ans pour garantir leur pleine efficacité dans la transition écologique.",
    "1199": "Conditionner le crédit d'impôt pour les investissements en faveur de l'industrie verte aux engagements climatiques des entreprises bénéficiaires en matière de réduction des émissions de gaz à effet de serre.",
    "1200": "Élargir le bénéfice du crédit d'impôt \"industrie verte\" aux entreprises investissant dans le recyclage, la réutilisation et le recyclage des moyens de production d'énergies propres.",
    "1201": "Limiter les superprofits des multinationales françaises en excluant les industries concernées du crédit d'impôt au titre de l'investissement vert.",
    "1202": "Réorienter les financements vers des activités vertueuses et de supprimer les avantages fiscaux liés à la consommation d'énergie fossile.",
    "1203": "Appliquer un taux réduit de tva aux réseaux de froid justifiant d'un taux d'énergie renouvelable et de récupération supérieur à 50% pour encourager le développement du froid renouvelable et répondre aux enjeux liés au réchauffement climatique.",
    "1204": "Fixer un taux de tva réduit à 5,5% sur la fourniture et la pose des installations d'autoconsommation solaire jusqu'à 9 kwc.",
    "1205": "Conditionner la baisse de cvae aux entreprises de plus de 500 salariés à la publication d'un bilan de leurs émissions de gaz à effet de serre et à une trajectoire de réduction de celles-ci.",
    "1206": "Supprimer la tva sur les premiers 18,2 m3 d'eau pour un usage domestique, en se basant sur le droit fondamental à l'accès à l'eau et en favorisant une politique d'accès à l'eau plus large.",
    "1207": "Supprimer le plafond mordant des redevances prélevées par les agences de l'eau, introduit par la loi de finances pour 2018, afin d'assurer un financement suffisant et pérenne pour les agences de l'eau.",
    "1208": "Créer une taxe générale sur les activités polluantes (tgap) pour réduire l'utilisation de substances perfluoroalkylées et polyfluoroalkylées (pfas) et encourager le développement de productions alternatives plus durables.",
    "1209": "Ajouter les substances per- et polyfluoroalkylées (pfas) à la liste des substances assujetties à la redevance pour pollution de l'eau d'origine non domestique, afin de réduire leur utilisation et de promouvoir des productions alternatives plus durables.",
    "1210": "Moderniser le régime sérot-monichon pour favoriser une sylviculture plus proche des cycles naturels et contribuer à la préservation de la biodiversité et au stockage de carbone.",
    "1211": "Conditionner l'exonération de la taxe foncière pour les terrains ensemencés, plantés ou replantés en bois à des conditions favorisant une sylviculture plus proche des cycles naturels, en excluant les parcelles ayant fait l'objet d'une coupe rase et en encourageant la plantation d'essences diversifiées.",
    "1212": "Supprimer des niches fiscales incitant à la construction neuve dans les espaces naturels protégés, ce qui est incompatible avec la loi et l'objectif de zéro artificialisation nette en 2050.",
    "1213": "Supprimer l'exonération fiscale des routes nationales concernant la taxe foncière sur les propriétés non bâties, sauf pour celles gérées par une collectivité, afin de préserver les chemins ruraux, d'exploitation ouverts au public et de randonnées sous convention avec une collectivité, en réduisant leur taxation.",
    "1214": "Revenir sur la prolongation du crédit d'impôt haute valeur environnementale jusqu'à la fin de l'année 2024, en raison de ses faibles performances et de son impact trompeur sur les consommateurs.",
    "1215": "Faciliter l'octroi des décharges de solidarité fiscale pour les personnes divorcées ou ayant rompu un pacs en excluant certains biens de l'appréciation patrimoniale.",
    "1216": "Proposer une réécriture du cir pour conditionner son bénéfice aux projets compatibles avec la transition écologique, en se basant sur les critères de la taxonomie verte.",
    "1217": "Créer un crédit d'impôt de tgap pour les collectivités investissant dans l'économie circulaire.",
    "1218": "Rediriger les recettes générées par la tgap déchets vers l'économie circulaire, en les distribuant à l'ademe pour réduire les déchets résiduels.",
    "1219": "Créer une nouvelle taxe nationale obligatoire en remplacement et sur la base des paramètres des deux taxes actuelles, afin de simplifier la législation, de désinciter l'artificialisation des sols et de diversifier les recettes des agences de l'eau.",
    "1220": "Augmenter le plafond du versement mobilité de 0,25 point supplémentaire dans les zones où l'offre de transports est la plus développée.",
    "1221": "Mettre en place une contribution des grands acteurs du e-commerce sur les 1,5 milliards de colis annuels livrés en france, afin de générer une source de financement pérenne pour les aom et aomr, et d'investir les fonds générés dans l'amélioration des infrastructures de transport, le développement des mobilités durables et actives, ainsi que la mise en place de projets favorisant des déplacements respectueux de l'environnement.",
    "1222": "Augmenter de 0,25 point le plafond du taux du versement mobilité des autorités organisatrices de la mobilité situées en dehors de la région île-de-france pour rétablir l'égalité de traitement entre les territoires et fournir des ressources supplémentaires aux autorités organisatrices de la mobilité.",
    "1223": "Permettre une revalorisation du taux de versement mobilité de 0,25 point au bénéfice de l'ensemble des territoires concernés par l'instauration des zones à faibles émissions mobilité (zfe).",
    "1224": "Permettre une revalorisation de 0,25 point du taux de versement mobilité au bénéfice des autorités organisatrices de la mobilité (aom) qui développent des nouvelles offres de transport.",
    "1225": "Créer un \"bonus au report modal\" pour les entreprises qui mettent en place des mesures de mobilité durable, en baissant le taux de versement sur leur territoire.",
    "1226": "Élargir le périmètre de compétence des collectivités dans la gestion opérationnelle des mobilités dans leurs territoires et de décentraliser la fixation du plafond du versement mobilité.",
    "1227": "Supprimer le crédit d'impôt recherche pour les dépenses liées à l'utilisation d'animaux à des fins scientifiques ou éducatives, afin de promouvoir le développement de méthodes alternatives et de soutenir la transition vers une recherche non-animale.",
    "1228": "Stimuler la recherche et le développement de méthodes d'expérimentation sans utilisation d'animaux en accordant un taux préférentiel de crédit impôt recherche (cir).",
    "1229": "Favoriser le développement de méthodes alternatives à l'utilisation d'animaux vivants pour la recherche scientifique et éducative, en soutenant les investissements nécessaires pour la reconversion des entreprises.",
    "1230": "Soutenir et d'accélérer le développement des industries produisant des outils réduisant la dépendance aux énergies fossiles et permettant la production d'énergie renouvelable et l'électrification des usages, en élargissant le domaine d'application du c3iv aux autres domaines d'activités industrielles soutenues par la loi industrielle verte, afin de renforcer la disponibilité des matières premières indispensables à leur production et de limiter l'impact sur l'environnement.",
    "1231": "Rétablir une exonération totale d'accise sur le gaz naturel pour les gaz renouvelables et bas carbone, afin de différencier les énergies renouvelables et fossiles, et de favoriser le développement de l'énergie renouvelable.",
    "1232": "Développer les mobilités douces dans les transports du quotidien et de promouvoir l'intermodalité et la diversification des moyens de mobilité douce sur le territoire, en incitant les autorités organisatrices de la mobilité à proposer un éventail de moyens de transport moins émetteurs et à financer les infrastructures et services de mobilité douce.",
    "1233": "Réguler et contrôler les jeux de casinos en ligne, en instaurant un prélèvement sur le chiffre d'affaires pour financer la pratique sportive de haut niveau et les recettes fiscales des collectivités locales.",
    "1234": "Mettre en place un taux majoré de déduction fiscale pour les dons effectués par des particuliers et des entreprises dans le cadre du mécénat, afin de contribuer à la réhabilitation du site de l'abbaye de clairvaux.",
    "1235": "Proposer une légère augmentation des délais de dégrèvement de l'exit tax pour les contribuables ayant bénéficié d'importantes aides publiques, afin de répondre à un enjeu de justice fiscale.",
    "1236": "Clarifier les conditions d'éligibilité au dispositif dutreil pour une holding animatrice exerçant également une activité industrielle, commerciale, artisanale, agricole ou libérale.",
    "1237": "Modifier l'article 14 pour exclure les camions \"pick-up\" utilisés par des professionnels de divers secteurs de l'économie de la grille tarifaire équivalente aux véhicules de tourisme, afin d'éviter une condamnation fiscale pour ces travailleurs.",
    "1238": "Supprimer la contrainte de changement d'employeur pour les salariés impatriés, afin d'améliorer l'attractivité et la concurrence du régime français.",
    "1239": "Permettre aux professionnels répertoriés comme sédentaires, installés dans une zone france ruralités revitalisation, de pouvoir exercer hors de la zone frr dans la limite de 25 % du chiffre d'affaires, afin de répondre aux attentes en termes d'accès aux professions de santé.",
    "1240": "Créer une nouvelle taxe nationale obligatoire en remplacement des deux taxes actuelles sur les plus-values de cession de terrains nus rendus constructibles par une décision d'urbanisme, afin de simplifier le système fiscal, augmenter le rendement et inciter à la désartificialisation des sols.",
    "1241": NaN,
    "1242": NaN,
    "1243": NaN,
    "1244": "Maintenir le plafond de la taxe pour frais de chambres de métiers et de l’artisanat (tfcma) de 2023 pour 2024, afin de ne pas fragiliser l'action des chambres de métiers et de l’artisanat (cma) et de conserver leurs recettes à un niveau de 7 millions d'euros.",
    "1245": "Modifier le crédit d'impôt en faveur des métiers d'art en étendant son assise aux rémunérations des dirigeants non-salariés correspondant à leur participation directe à l'activité, avec un plafond de 45 000 € par an et pris en compte uniquement pour les petites entreprises.",
    "1246": "Territorialiser la procédure de \"rattrapage\" du gouvernement en attribuant le pouvoir au préfet de département plutôt qu'au préfet de région, pour le classement des communes appartenant à un bassin de vie.",
    "1247": "Exclure les communes de plus de 20 000 habitants du zonage « france ruralités revitalisation » (frr).",
    "1248": "Abaisser le délai du rappel fiscal des donations entre les mêmes personnes de quinze à six ans.",
    "1249": "Renforcer l'attractivité de l'examen de conformité fiscale (ecf) pour les petites entreprises et d'accorder la prescription fiscale sur les dépenses et charges de l'entreprise en cas de rapport positif d'un tiers de confiance, assurant ainsi leur sécurité fiscale.",
    "1250": "Permettre l'utilisation du forfait kilométrique pour les travailleurs indépendants et dirigeants de sociétés, sous réserve d'un examen de conformité fiscale par un tiers de confiance et d'un compte rendu positif transmis à l'administration fiscale, afin d'améliorer le contrôle des dépenses déductibles et d'accroître la sécurité fiscale des entreprises.",
    "1251": "Garantir la maîtrise des exonérations de plus-values professionnelles pour les entreprises en conditionnant leur bénéfice à la réalisation d'un examen de conformité fiscale par un tiers de confiance, afin d'éviter des pertes de recettes pour l'état et d'accroître la sécurité fiscale des entreprises.",
    "1252": "Étendre les missions des organismes de gestion agréés (oga) auprès des particuliers pour les aider dans l'élaboration de leurs déclarations fiscales et l'assistance informatique à domicile, en les exemptant de certaines procédures d'agrément et en les soustrayant à la clause d'exclusivité, afin de pallier la perte d'adhérents des oga constatée en 2023.",
    "1253": "Permettre aux entreprises bénéficiant des exonérations fiscales et sociales liées aux dispositifs zonés de se soumettre à un examen de conformité fiscale (ecf) par un tiers de confiance, en échange d'un compte rendu de mission positif adressé à l'administration fiscale, afin de vérifier chaque année si elles répondent toujours aux critères d'éligibilité, tout en réduisant les erreurs potentielles et renforçant les bons réflexes en matière de respect des règles fiscales.",
    "1254": "Revaloriser annuellement le plafond via une indexation sur l'indice des prix à la consommation et de supprimer la limite maximale de hausse du montant perçu par une chambre d'agriculture pour 2024.",
    "1255": "Permettre aux collectivités de mettre en place une tarification incitative des déchets sur une partie seulement d'un territoire donné, en tenant compte des différents enjeux et typologies de territoires, et de favoriser le maintien de cette tarification sur les territoires nouvellement fusionnés.",
    "1256": "Prolonger la réduction des frais de gestion de la taxe d'enlèvement des ordures ménagères (teom) de 5 à 10 ans pour encourager les collectivités à adopter une tarification incitative et réduire la production de déchets.",
    "1257": "Mettre en place un taux de tva réduit pour le secteur de la réparation afin de soutenir son développement et préserver les compétences et savoir-faire liés à cette activité.",
    "1258": "Redistribuer 25% du produit de la tva sur les opérations immobilières aux communes pour inciter la construction de logements neufs et réduire les tensions sur le marché immobilier.",
    "1259": "Maintenir les taux de réduction d'impôt liés au dispositif pinel pour relancer la construction neuve et le logement locatif à loyers maîtrisés avant sa disparition en 2024.",
    "1260": "Permettre aux particuliers et aux sci familiales d'acheter des logements pour les louer à des personnes sous plafonds de ressources et de loyer, en bénéficiant d'une tva à 10 % et d'un crédit d'impôt pendant 10 ans, en contrepartie d'un engagement de location pendant 10 ans.",
    "1261": "Prolonger d'un an le délai d'achèvement des travaux pour les ménages accédants au prêt à taux zéro en cas d'acquisition d'un logement neuf, en raison des ralentissements du secteur de la construction.",
    "1262": "Mettre à jour le montant maximal du prêt à taux zéro (ptz) pour tenir compte de l'inflation et faciliter l'accession à la propriété pour les ménages sous plafonds de ressources.",
    "1263": "Rétablir le crédit d'impôt \"tepa\" sur les intérêts d'emprunt pour soutenir les ménages primo-accédants et promouvoir le verdissement de la dépense publique.",
    "1264": "Proposer une exonération temporaire des droits de mutation à titre gratuit pour la première transmission d'immeubles neufs ou en état futur d'achèvement acquis entre le 1er janvier 2024 et le 30 juin 2025, afin de relancer rapidement la commercialisation des logements neufs et de soutenir le marché du logement en accession et en location.",
    "1265": "Rendre éligible la construction ou l'aménagement d'une maison d'assistantes maternelles (mam) au fonds de compensation du taux de la tva (fctva) dans les mêmes conditions qu'une crèche.",
    "1266": "Rétablir le ptz dans le neuf collectif et individuel sur l'ensemble du territoire, avec des mesures complémentaires telles qu'un retour à une quotité de 40% pour toutes les zones et une réactualisation des barèmes.",
    "1267": "Créer un régime universel d'investissement locatif privé, lisible et stable, en reconnaissant la nature d'activité économique de l'investissement locatif privé.",
    "1268": "Limiter le montant de la franchise en base tva applicable aux petites entreprises étrangères en france, afin de réduire les distorsions de concurrence et les risques de fraude, tout en augmentant les recettes tva.",
    "1269": "Rétablir et élargir l'exonération temporaire des droits de mutation à titre gratuit pour soutenir la construction neuve et faciliter l'accès à la propriété.",
    "1270": "Rétablir le crédit d'impôt en faveur de la rénovation énergétique des locaux tertiaires des pme, en incluant notamment les menuiseries extérieures et les protections solaires mobiles.",
    "1271": "Pérenniser l'exonération d'impôt sur le revenu pour les particuliers cédant des droits de surélévation d'immeubles, sous conditions, jusqu'au 31 décembre 2024, afin de favoriser la densification du stock existant et la résolution du manque de logements neufs dans les zones urbaines tendues.",
    "1272": "Corriger le paradoxe fiscal en étendant le bénéfice du taux réduit de tva à certaines opérations exclus, telles que la transformation de locaux tertiaires en logements et les travaux lourds sur existant, afin d'encourager des opérations plus énergétiquement performantes et moins pénalisantes financièrement.",
    "1273": "Redistribuer la croissance de la cvae perçue par l'état jusqu'en 2027 aux collectivités locales via le programme \"territoires d'industrie\".",
    "1274": "Répartir la croissance de la cvae, perçue par l'état jusqu'en 2027, aux collectivités du bloc local qui en étaient précédemment bénéficiaires.",
    "1275": "Rendre public le montant de la cvae résiduelle perçue par l'état jusqu'en 2027.",
    "1276": "Compenser la suppression de la cvae en versant 11 265 millions d'euros aux collectivités locales, au lieu de la base de référence inférieure de 10 608 millions d'euros.",
    "1277": "Supprimer l'exonération de la taxe foncière sur les propriétés bâties pour les logements sociaux âgés de 40 ans ou plus, qui subissent des travaux de rénovation énergétique, afin de ne pas pénaliser les budgets locaux.",
    "1278": "Supprimer l'article 16 du plf concernant la réforme des redevances des agences de l'eau, en raison de difficultés soulevées par l'absence de garanties, la désignation des collectivités comme redevables, des impacts financiers potentiels et une réforme conduite à marche forcée.",
    "1279": "Permettre aux communes classées dans les zones géographiques dites \"tendues\" de majorer la part de la cotisation de taxe d'habitation sur les résidences secondaires, afin de généraliser le recours à la thrs et d'équilibrer l'offre et la demande de logements.",
    "1280": "Permettre aux intercommunalités de majorer la part de la taxe d'habitation sur les résidences secondaires dans des zones tendues pour favoriser l'accès au logement.",
    "1281": "Permettre les mêmes dérogations pour la taxe d'habitation résiduelle que celles existantes pour la cotisation foncière des entreprises.",
    "1282": "Permettre aux communes et intercommunalités volontaires de délibérer sur une répartition du fonds de péréquation des ressources intercommunales et communales (fpic) valable sur plusieurs années, au plus tard jusqu'à l'année précédant le renouvellement général des conseils municipaux et communautaires, tout en prévoyant que le préfet informe les communes et intercommunalités de tout changement de situation impactant la délibération initiale.",
    "1283": "Rétablir l'équité fiscale entre le commerce physique et le e-commerce en étendant la taxe sur les surfaces commerciales (tascom) aux entrepôts de plus de 1 000 mètres carrés, tout en finançant la reconversion des zones commerciales dans un objectif de transition écologique.",
    "1284": "Permettre aux communes et epci à fiscalité propre d'instaurer la taxe sur les friches commerciales sur certains secteurs uniquement.",
    "1285": "Unifier le montant des abattements applicables aux droits de mutation à titre gratuit, quels que soient les rapports de parenté, et d'abandonner les discriminations fondées sur les liens familiaux.",
    "1286": "Relever le plafond de l'exonération de certains dons familiaux de sommes d'argent de 31 865 euros à 50 000 euros, permettant ainsi à chaque enfant de recevoir jusqu'à 50 000 euros de la part de chacun de ses parents, grands-parents et arrière-grands-parents.",
    "1287": "Créer un nouveau marché immobilier d'accession intermédiaire pour les ménages aux ressources similaires au lli, avec des logements vendus à 10-15% en dessous du marché et des avantages fiscaux tels que la tva réduite à 10% et un crédit d'impôt compensant la tfpb, avec une durée de réservation minimale de 10 ans pour la résidence principale.",
    "1288": "Reporter d'un an la mise en application du malus masse pour les véhicules hybrides rechargeables de l'extérieur dont l'autonomie équivalente en mode tout électrique en ville est supérieure à 50 kilomètres.",
    "1289": "Indexer les seuils des tranches du barème des droits de mutation à titre gratuit et le montant des abattements associés sur l'inflation.",
    "1290": "Financer les besoins croissants en soutien aux personnes âgées en affectant la croissance prévisible des recettes fiscales issues des droits de mutation à titre gratuit à la caisse nationale de solidarité pour l'autonomie (cnsa).",
    "1291": "Élargir l'assiette de référence de la taxe spéciale d'équipement pour financer les acquisitions foncières et immobilières des établissements publics fonciers (epf) et lutter contre les friches.",
    "1292": "Relever le taux de la taxe sur les friches pour inciter à ne pas créer des réserves foncières nuisibles à la transition écologique et à l'atteinte de l'objectif de zéro artificialisation nette des sols (zan).",
    "1293": "Rendre coûteuses les opérations d'aménagement sur des espaces non artificialisés dans les zones très denses, afin d'inciter à la réutilisation d'espaces déjà artificialisés et de préserver les espaces non-bâtis, en augmentant la taxe d'aménagement et en générant des recettes supplémentaires pour les collectivités concernées.",
    "1294": "Réduire les frais de gestion de la taxe d'enlèvement des ordures ménagères incitative (teomi) de 3 % à 1,5 % pour une durée de cinq ans, afin de faciliter le développement de la tarification incitative pour l'amélioration de la collecte sélective et le recyclage des emballages.",
    "1295": "Permettre aux collectivités territoriales de mettre en œuvre une tarification incitative pour l'amélioration de la collecte sélective des déchets, en supprimant les freins financiers, techniques, réglementaires ou législatifs qui entravent son développement.",
    "1296": "Permettre l'instauration d'une tarification collective pour faciliter le développement de dynamiques collectives de réduction des déchets et de consacrer plus de moyens aux actions de prévention.",
    "1297": "Permettre l'instauration d'une tarification incitative collective pour faciliter le déploiement de la tarification incitative dans les zones urbaines.",
    "1298": "Mettre en place une tarification sociale pour les ménages les plus défavorisés dans le cadre de la tarification incitative pour l'amélioration de la collecte sélective des déchets.",
    "1299": "Mobiliser des moyens complémentaires financés par une part additive à la taxe de séjour pour adapter la collecte des déchets dans les zones touristiques aux variations importantes des populations.",
    "1300": "Mobiliser des moyens complémentaires financés par une part additive à la taxe de séjour pour adapter la collecte des déchets dans les zones touristiques soumises à des contraintes limitant leur performance.",
    "1301": "Relever le \"plafond d'affectation\" des recettes affectées aux agences de l'eau de 100 millions d'euros supplémentaires pour répondre à la situation de stress hydrique et à l'urgence climatique.",
    "1302": "Ré-instaurer une taxe sur les eaux pluviales, déterminée et collectée par les collectivités en charge de la gestion des eaux pluviales, afin d'encourager la déconnexion des surfaces imperméabilisées et de réduire les investissements nécessaires en aval.",
    "1303": "Financer la croissance des besoins du grand âge en affectant la croissance prévisible des recettes fiscales issues des droits de mutation à titre gratuit à la caisse nationale de solidarité pour l'autonomie (cnsa).",
    "1304": "Garantir un flux d'aide à l'investissement de 300 m€ pour la modernisation architecturale et technologique du secteur médico-social, en affectant une quote-part de 0,02 point de csg à la branche autonomie.",
    "1305": "Soumettre au malus les véhicules de transport de marchandises assimilés à des voitures particulières, tels que les pick-ups de quatre places ou plus et les camions hors route de cinq places ou plus, tout en intégrant les véhicules très utiles aux agriculteurs et artisans dans les domaines exclus du champ du malus.",
    "1306": "Réduire la tva à 10% pour les particuliers investisseurs dans le logement locatif intermédiaire, en leur remboursant 50% de la tva acquittée.",
    "1307": "Proposer l'exonération de la taxe foncière pour les investissements effectués par les particuliers dans le logement locatif intermédiaire pendant dix ans, afin de contribuer à la création de logements et à la cohésion sociale dans les zones tendues.",
    "1308": "Permettre aux particuliers d'investir dans le logement locatif intermédiaire en bénéficiant d'un régime fiscal incitatif, avec un amortissement sur deux périodes de 10 ans et un plafond de défici t relevé à 15 300 €.",
    "1309": "Créer un régime universel, lisible et stable pour l'investissement locatif privé en reconnaissant sa nature d'activité économique créatrice de valeur, avec un amortissement du bâti pendant 50 ans, une déductibilité sans limite des intérêts d'emprunt et des charges locatives, et une taxation des plus-values inchangée.",
    "1310": "Préciser l'application du régime fiscal du logement locatif intermédiaire aux communes classées en zones tendues.",
    "1311": "Rendre obligatoire la déclaration des achats de palettes en bois pour percevoir 33 millions d'euros de tva annuels.",
    "1312": "Parachever l'alignement entre le régime applicable aux élus d'arrondissement et celui en vigueur pour les conseillers de paris et conseillers municipaux de lyon et marseille, en transposant certains droits tels que la prise en charge des frais de garde, l'ouverture au détachement, la majoration des crédits d'heures, la garantie d'un droit à la formation et à un bilan de compétences, l'éligibilité à une allocation différentielle de fin de mandat, la majoration d'indemnité au titre de ville chef-lieu de département et la prise en charge des dépenses d'accompagnement et d'aide technique pour les élus en situation de handicap.",
    "1313": "Renforcer la construction de logements dans les zones géographiques présentant un déséquilibre important entre l'offre et la demande de logements, en étendant le métrage prévu de 300 à 800 mètres pour bénéficier de la tva à 5.5% dans la construction de logements neufs en zone anr u.",
    "1314": "Réduire le plancher de la redevance pour l'irrigation non gravitaire à 0,5 centime d'€/m3 en catégorie 1 et 1 centime d'€/m3 en catégorie 2, correspondant à 10% du plafond au lieu de 28%.",
    "1315": "Maintenir les taux actuels pour la redevance pour pollution diffuse afin d'éviter une augmentation supplémentaire de 37 millions d'euros sur la production et de ne pas aggraver les distorsions de concurrence avec les autres etats-membres de l'union européenne.",
    "1316": "Préserver l'irrigation gravitaire en retirant les alinéas modifiant l'assiette pour le calcul de la redevance, tout en augmentant progressivement l'assiette et les tarifs de redevance.",
    "1317": "Retirer les possibilités d'adapter le tarif de la redevance élevage de 3 € / ugb par unité géographique, tout en maintenant l'exception des activités agricoles.",
    "1318": "Rendre applicable l'augmentation des plafonds de la déduction pour épargne de précaution et de l'exonération des plus-values dès le 1er janvier 2023.",
    "1319": "Préciser la nature fiscale et comptable de la déduction pour atténuer les conséquences de l'appréciation des stocks de vaches laitières et allaitantes.",
    "1320": "Augmenter les plafonds de déduction pour épargne de précaution, tout en les rendant plus progressifs, afin de répondre aux besoins des exploitants agricoles.",
    "1321": "Augmenter le plafond pluriannuel de la déduction pour épargne de précaution afin de permettre aux agriculteurs de faire face à l'augmentation des charges induites par la suppression partielle de la détaxation du gnr.",
    "1322": "Circonscrire le bénéfice de ces taux réduits de csg aux revenus fonciers inclus dans un seuil de revenu global, afin de cibler les propriétaires les plus modestes.",
    "1323": "Soumettre les revenus fonciers issus de la location de biens ruraux par bail à long terme et par bail cessible au prélèvement forfaitaire unique, afin d'encourager le portage du foncier agricole par des investisseurs extérieurs au monde agricole.",
    "1324": "Modifier le texte pour encourager le renouvellement des générations en accordant au cédant le bénéfice du dispositif lors de la cession répartie entre différents jeunes agriculteurs, soutenus par des leviers fiscaux adaptés à la diversité des profils d'entrepreneurs et de projets économiques.",
    "1325": "Faciliter la transmission des entreprises agricoles en société par une cession progressive des parts sociales sur 120 mois.",
    "1326": "Élargir la liste des infractions pénales susceptibles d'exclure les associations du champ de la réduction d'impôt accordée au titre des dons réalisés par les particuliers.",
    "1327": "Créer une provision fiscale temporaire pour soutenir l'élevage laitier et allaitant face à la hausse des prix des matières premières agricoles et du cours de la viande, en encourageant les éleveurs à maintenir et développer leur activité, et en considérant cette provision comme définitivement acquise en cas d'augmentation de l'effectif du cheptel constatée à l'issue de la période de réintégration.",
    "1328": "Créer un crédit d'impôt d'accompagnement pour encourager les agriculteurs à anticiper leur transmission et de mettre en place un guichet unique dédié à l'installation et à la transmission agricole.",
    "1329": "Favoriser la transmission des exploitations agricoles à des jeunes en remplaçant la réduction d'impôt par un crédit d'impôt et en ouvrant le dispositif aux ventes sans différé de paiement.",
    "1330": "Permettre aux exploitations agricoles de bénéficier de plafonds majorés de la déduction pour épargne de précaution (dep) afin de limiter l'impact financier de la contractualisation en cas de variations des cours des produits agricoles.",
    "1331": "Revaloriser annuellement le plafond de la taxe affectée aux chambres d'agriculture via une indexation sur l'indice des prix à la consommation, supprimant ainsi la limite maximale de hausse du montant perçu par une chambre d'une année sur l'autre.",
    "1332": "Permettre à tous les acteurs de la filière équine de bénéficier de l'abaissement du taux de tva à 5,5%, conformément à la directive 2006/112, afin de soutenir le développement économique, l'emploi et la compétitivité de la filière.",
    "1333": "Réduire le taux de tva pour les droits d'entrées sur les hippodromes afin de soutenir leur attractivité et développement.",
    "1334": NaN,
    "1335": "Clarifier le régime fiscal du crédit d'impôt service à la personne en dissociant les dépenses des particuliers employeurs et celles versées aux organismes de service à la personne, sans impliquer de pertes de recettes pour l'état.",
    "1336": "Préciser le périmètre d'intervention et le champ d'application du crédit d'impôt pour les opérations de rénovation et de réhabilitation des logements sociaux hors qpv, et de définir par décret les critères des opérations éligibles.",
    "1337": "Modifier le critère de francophonie pour les labels microentreprises afin de soutenir la diversité culturelle et la production phonographique française.",
    "1338": "Modifier le critère restrictif de diffusion dans deux lieux différents sur une période de douze mois consécutifs pour le crédit d'impôt théâtre, en l'étendant à dix-huit mois.",
    "1339": "Modifier le régime de tva applicable au secteur hôtelier et aux locations touristiques, en étendant les critères des locations de meublés de tourisme au secteur hôtelier, et en abaissant le seuil de la franchise de tva à 5 000 € pour ce type d'activités.",
    "1340": "Renforcer les obligations déclaratives relatives aux cessions de droits sociaux de personnes morales à prépondérance immobilière en matière de droits de mutation à titre onéreux (dmto), afin d'éviter les pratiques d'évitement de l'impôt et de protéger les comptes publics de l'état et des collectivités locales.",
    "1341": "Modifier le calcul de l'assiette du droit d'enregistrement au taux de 5 % applicable lors de la cession des participations dans des personnes morales à prépondérance immobilière, en se basant sur la valeur réelle des seuls immeubles et droits immobiliers détenus par ces personnes morales, et d'intégrer les transactions immobilières effectuées sous forme de \"share deals\" dans le champ du droit de préemption prévu par le code de l'urbanisme.",
    "1342": "Renforcer les contrôles sur l'accord de dégrèvements de droits de mutation à titre onéreux (dmto) pour les entreprises assujetties à la tva en cas de réalisation de travaux concourant à la production d'un immeuble neuf.",
    "1343": "Doter les collectivités en charge de l'élaboration et de la mise en œuvre des pcaet et des sraddet d'un montant de 10 euros par habitant pour les epci et de 5 euros par habitant pour les sraddet, afin de soutenir les actions de transition énergétique et de planification écologique dans les territoires.",
    "1344": "Prolonger l'application du prêt à taux zéro pour favoriser l'accession à la propriété des ménages les moins favorisés, en modifiant certaines conditions d'octroi.",
    "1345": "Supprimer la politique accommodante dont bénéficie le transport aérien national en instaurant un taux de tva de 20 % sur les billets d'avion des vols domestiques pour lutter contre les distorsions de concurrence favorables à l'aviation et envoyer un signal cohérent avec l'accord de paris et les engagements climatiques de la france.",
    "1346": "Rendre cohérente et efficace la taxe de solidarité sur les billets d'avion, dite « taxe chirac », en appliquant un montant spécifique aux avions privés affrétés par un particulier ou une entreprise, hors vols commerciaux classiques.",
    "1347": "Augmenter le montant de la taxe sur le fret aérien pour lutter contre les distorsions de concurrence favorables à l'aviation et envoyer un signal cohérent avec l'accord de paris et les engagements climatiques de la france.",
    "1348": "Créer une taxe additionnelle à la taxe d'habitation pour les résidences secondaires et autres logements meublés non affectés à l'habitation principale, afin de permettre aux établissements publics fonciers d'état et locaux de préempter et de financer les acqu isitions foncières et immobilières participant du rééquilibrage de l'habitat et des activités économiques.",
    "1349": "Mettre fin à l'exonération fiscale du kérosène utilisé pour les vols intérieurs en france, afin de rétablir une fiscalité plus juste et conforme aux objectifs de lutte contre le dérèglement climatique.",
    "1350": "Supprimer l'exonération de l'imposition sur les produits énergétiques pour le kérosène utilisé par les entreprises de transport aérien public offrant des services aériens non réguliers, en particulier les jets privés, en raison de leur forte émission de gaz à effet de serre.",
    "1351": "Permettre aux pêcheurs professionnels en eau douce de bénéficier de la gratuité systématique pour la délivrance de l'autorisation d'occupation du domaine public fluvial ou lacustre.",
    "1352": "Permettre aux syndicats mixtes composés exclusivement d'établissements publics de coopération intercommunale de lever une partie additionnelle aux quatre taxes directes locales.",
    "1353": "Harmoniser à 5,5% le taux de tva des dispositifs médicaux numériques de télésurveillance inscrits sur la liste de la directive tva 2006/112/ce.",
    "1354": "Proposer une adaptation de l'augmentation de fiscalité sur le gaz pour exclure les quantités utilisées dans les procédés et activités industrielles, dans un contexte de crise énergétique et de perte de compétitivité internationale.",
    "1355": "Proposer une adaptation de l'augmentation de fiscalité sur le gaz pour exclure les quantités utilisées dans les procédés et activités industrielles, dans un contexte de crise énergétique et de perte de compétitivité internationale.",
    "1356": "Permettre aux entreprises de déduire la tva supportée en amont lors de dons d'invendus alimentaires et non alimentaires neufs à des associations d'intérêt général à caractère humanitaire, éducatif, social ou charitable, et non seulement aux associations reconnues d'utilité publique.",
    "1357": "Supprimer la création d'une taxe additionnelle à la taxe de séjour en île-de-france, avec un plafond de 200 %, et affectation à ile-de-france mobilités.",
    "1358": "Réduire le taux de la taxe additionnelle à la taxe de séjour dans la région île-de-france à 100% au lieu de 200%, afin de limiter les conséquences négatives pour le secteur du tourisme.",
    "1359": "Repousser la mise en application de l'article 27 ter, instaurant une taxe additionnelle à la taxe de séjour dans la région île-de-france, au 1er avril 2024 pour permettre aux hébergeurs et professionnels du secteur du tourisme de s'organiser face au plafonnement à 200% des répercussions importantes.",
    "1360": "Rendre le zonage de revitalisation rurale plus juste et mieux ciblé en intégrant le taux de logements vacants comme critère alternatif avec le critère de revenu disponible.",
    "1361": "Permettre aux collectivités volontaires expérimentant l'encadrement des loyers de bénéficier des produits des amendes en cas de dépassement des loyers de référence, et d'augmenter le montant des amendes pour renforcer le caractère dissuasif des sanctions.",
    "1362": "Renforcer la lutte contre le mal logement en augmentant la taxe d'habitation sur les résidences secondaires et en supprimant la règle de liaison des taux de taxe d'habitation et taxe foncière sur les propriétés bâties.",
    "1363": "Fixer un prix plancher de 0€ pour l'accès à l'eau potable pour les particuliers.",
    "1364": "Supprimer l'exonération de paiement de la redevance pour pollution diffuse pour les vendeurs de produits phytopharmaceutiques nocifs pour l'environnement, afin de financer la dépollution des eaux et limiter l'usage de substances toxiques pour la santé.",
    "1365": "Doubler le taux de la redevance pour les substances particulièrement toxiques pour les milieux aquatiques.",
    "1366": "Créer une « résidence de repli » pour les français établis à l'étranger, avec un dégrèvement de taxe d'habitation sur les résidences secondaires et autres locaux meublés non affectés à l'habitation principalement (thrs), pour les personnes qui n'ont pas leur domicile fiscal en france, sous certaines conditions et au titre de l'année de leur retour en france depuis une zone de crise politique, militaire, environnementale ou sanitaire.",
    "1367": "Réintroduire deux déductions exceptionnelles pour les acquisitions d'engins non routiers utilisant des carburants alternatifs par les entreprises de manutention portuaire, afin de les accompagner dans leur transition vers des carburants plus vertueux pour l'environnement et de préserver la compétitivité des places portuaires françaises.",
    "1368": "Reporter d'un an, soit jusqu'au 1er janvier 2028, l'abrogation du dispositif transitoire de ventes hors taxes au bénéfice des touristes effectuant des croisières en guadeloupe ou en martinique, et de décaler de même la date de son évaluation au 1er juillet 2027.",
    "1369": "Permettre aux collectivités territoriales et aux établissements publics de coopération intercommunale dotés d'une fiscalité propre d'appliquer un abattement à la base d'imposition de la tfpb pour préserver le secteur du logement social des conséquences de son augmentation et améliorer leur capacité d'investissement.",
    "1370": NaN,
    "1371": "Transformer le dispositif d'investissement locatif \"loc'avanta ges\" en crédit d'impôt, prolongé jusqu'en 2027 et adapté à la production d'une offre de logements privée sociale et très sociale, avec des mesures incitatives pour les propriétaires.",
    "1372": "Définir le périmètre de perception du vma à l'échelle des epci pour améliorer l'équité et l'efficacité de son utilisation.",
    "1373": "Plafonner le versement mobilité additionnel (vma) pour garantir un financement suffisant et adapté pour les services express région aux métropolitains (serm), sans préjudice des taux de versement mobilité propre aux aom urbaines.",
    "1374": "Figer le montant de la dcrtp sur celui versé aux régions en 2023 pour préserver leurs ressources et capacité d'investissement dans un contexte de forte inflation et de baisse de leurs ressources liées à la fiscalité automobile.",
    "1375": "Pérenniser la dotation de 107 m€ versée aux régions en 2022 et 2023 pour assurer une neutralité budgétaire dans le financement de la formation professionnelle.",
    "1376": "Revaloriser de 0,2% le plafond des deux taux applicables aux aom dont la population est supérieure à 100 000 habitants.",
    "1377": "Proroger le crédit d'impôt international pour les films d'initiatives étrangères jusqu'en 2027, afin de garantir l'attractivité du territoire français en matière de production cinématographique et de sécuriser le cadre fiscal applicable aux productions internationales.",
    "1378": "Créer une nouvelle taxe nationale obligatoire en remplacement des deux taxes actuelles sur la taxation des plus-values de cession de terrains nus rendus constructibles par une décision d’urbanisme, en harmonisant les assujettis, en unifiant l'assiette, en relèvant les taux, et en affectant le produit de la taxe aux agences de l'eau, afin de simplifier le droit, de désinciter l'artificialisation et d'améliorer le rendement.",
    "1379": "Demander au gouvernement un rapport sur l'éligibilité des biens des collectivités territoriales au dispositif maprimerénov' avant le 1er septembre 2024.",
    "1380": "Créer un quatrième type de dispositif de partage de la valeur, le mécénat à destination des associations, pour les entreprises et leurs salariés.",
    "1381": "Mettre fin au paradoxe de la responsabilité élargie des producteurs (rep) en l'étendant à tous les produits, tout en précisant que la rep peut prendre d'autres formes d'engagements pour réduire les déchets et contribuer à leur valorisation ou traitement.",
    "1382": "Rattraper la dévaluation des tarifs de la taxe sur les surfaces commerciales (tascom) en raison de l'inflation cumulée de 26 % depuis 2009, en réévaluant les tarifs et les seuils de chiffre d'affaires par mètre carré.",
    "1383": "Permettre aux intercommunalités de majorer la part de la taxe d'habitation sur les résidences secondaires dans des zones tendues, afin de réguler le marché de l'immobilier et d'améliorer l'accès au logement.",
    "1384": "Redistribuer la croissance de la cvae perçue par l'état aux collectivités locales bénéficiaires jusqu'en 2027.",
    "1385": "Rendre public le montant de la cvae résiduelle perçue par l'état jusqu'en 2027.",
    "1386": "Réévaluer la compensation de la suppression de la cvae pour les collectivités locales, en prenant en compte le montant réellement perçu par l'état, soit 11 265 millions d'euros.",
    "1387": "Proposer une aide fiscale temporaire pour les primo-accédants à l'achat d'une résidence principale répondant aux exigences environnementales, sous forme de remboursement d'intérêts d'emprunt, afin de faciliter l'accès au crédit immobilier.",
    "1388": "Permettre à l'ensemble des collectivités locales d'accéder, de manière transitoire et à celles qui en feraient la demande, aux tarifs réglementés de vente de l'électricité (trve).",
    "1389": "Réintégrer le compte 212 \"agencements et aménagements de terrains\" à l'assiette éligible du fctva et de proposer un rattrapage des sommes non recouvrées sur les années d'automatisation pour un montant de 100m€.",
    "1390": "Rendre les investissements dans les dispositifs d'élimination du dioxyde de carbone atmosphérique éligibles au c3iv.",
    "1391": "Fixer le taux de tva sur l'acquisition de tous types de vélos à 5,5% pour encourager l'usage du vélo et atteindre les objectifs de réduction des émissions de co2 et de santé publique.",
    "1392": "Créer une contribution sur les billets d'avion pour financer un parc de trains de nuit et contribuer à la décarbonation du secteur des transports.",
    "1393": "Soumettre à l'impôt le revenu des indemnités reçues par les salariés en cas de rupture conventionnelle du contrat de travail, ce qui devrait coûter 279 millions d'euros au budget de l'état en 2024.",
    "1394": "Soumettre à l'impôt les indemnités versées aux réservistes, personnes en service civique ou volontariat, pour un coût de 93 millions d'euros en 2024.",
    "1395": "Supprimer l'exonération des revenus provenant de l'épargne salariale, ce qui devrait générer 550 m€ de recettes pour l'état en 2024.",
    "1396": "Soumettre à l'impôt les revenus des arbitres et juges sportifs, supprimant ainsi leur exonération et générant 7 m€ pour le budget de l'état.",
    "1397": "Créer un système fiscal dérogatoire au profit des fédérations sportives internationales reconnues par le cio, leur accordant une exonération d'impôts et de cotisations.",
    "1398": "Supprimer le régime fiscal des grands événements sportifs pour les organismes liés au chronométreur officiel, car cette niche fiscale n'est pas justifiée.",
    "1399": "Aligner le taux de tva des billets d'entrée des compétitions de jeux vidéo sur celui des autres spectacles, passant de 20% à 5,5%, dans un contexte budgétaire dégradé.",
    "1400": "Permettre aux primo-accédants à un premier logement répondant à des exigences environnementales de bénéficier d'une déductibilité de leurs intérêts d'emprunt, sous forme de crédit d'impôt sur le revenu, limité dans le temps et plafonné à 20 % des intérêts d'emprunt.",
    "1401": "Permettre aux collectivités territoriales de délibérer pour appliquer un abattement sur la taxe foncière sur les propriétés bâties pour les jeunes ménages acquérant un bâti existant dégradé, dans le but de favoriser le maintien des populations dans les territoires et la mise en œuvre du \"zéro artificialisation nette\".",
    "1402": "Soutenir la production de logements intermédiaires dans les communes récemment passées en zones tendues en élargissant le champ du taux de tva à 10 % pour les opérations en cours et celles pour lesquelles le permis de construire a été déposé avant le 4 octobre 2023 et la déclaration d'achèvement des travaux n'a pas été déposée avant cette date.",
    "1403": "Prolonger de 2 ans l'exonération d'impôt sur les plus-values immobilières pour les particuliers qui s'engagent à réaliser des logements sociaux ou intermédiaires, et d'aligner la durée des deux dispositifs jusqu'à fin 2027.",
    "1404": "Permettre l'application du dispositif \"seconde vie\" sur le seul critère d'ancienneté du patrimoine, sans tenir compte de l'ancienneté du conventionnement apl.",
    "1405": "Rétablir le taux de tva à 5,5% pour toutes les constructions de logements locatifs sociaux.",
    "1406": "Réviser les critères d'exonération de la taxe foncière sur les propriétés bâties pour les constructions neuves de logements locatifs sociaux répondant à des critères de performance énergétique, en prenant en compte les difficultés d'application et les situations pénalisées.",
    "1407": "Prévenir la double perception des droits de mutation lors d'opérations de bail réel solidaire (brs) en fixant un droit de 12,5 euros pour les acquisitions immobilières réalisées par les organismes de foncier solidaire, tandis que la cession des droits aux ménages reste soumise aux droits d'enregistrement selon les règles de droit commun.",
    "1408": "Décorréler les taux de l'ir pme et de l'ir pme esus pour prolonger le taux à 30% et aligner ce dispositif aux incitations concernant par exemple les fip outre mer.",
    "1409": "Modifier les dispositions relatives à la procédure de repli.",
    "1410": "Permettre aux foncières solidaires sieg de bénéficier du dispositif de remploi de produit cession, en conditionnant cette ouverture à l'agrément sieg pour garantir que le dispositif n'est pas détourné pour des activités de gestion de patrimoine immobilier.",
    "1411": "Relever les seuils limite des dons possibles pour les associations agréées de surveillance de la qualité de l'air, afin de maintenir leur financement malgré la décarbonation de l'industrie.",
    "1412": "Mettre à jour le montant maximal du prêt à taux zéro (ptz) pour soutenir l'accession à la propriété et réduire la pression sur le marché locatif.",
    "1413": "Prolonger jusqu'au 31 décembre 2025 un mécanisme de suramortissement fiscal pour les investissements réalisés par les exploitants aéroportuaires et les sociétés d'assistance en escale, afin de les inciter à s'engager résolument dans la transition énergétique des engins de piste lors du renouvellement de leur flotte.",
    "1414": "Prolonger le dispositif de suramortisation pour l'acquisition de poids lourds peu polluants, afin de concentrer le dispositif sur les véhicules électriques, hydrogène et biocarburants, et de soutenir les entreprises dans leur transition vers un parc de poids lourds consommant des énergies propres.",
    "1415": "Créer une tgap \"amont\" pour inciter les producteurs à développer des produits réparables, réemployables et recyclables, afin de diminuer la production de déchets et les coûts environnementaux et économiques liés à leur gestion.",
    "1416": "Réduire les déchets et de renforcer l'intérêt financier pour les collectivités en mettant en place des dispositifs de prévention performants.",
    "1417": "Réduire le taux de tva sur les billets de train pour le transport de voyageurs à 5,5%, afin de soutenir les régions face à l'inflation et de promouvoir le report modal du transport individuel vers le ferroviaire.",
    "1418": "Reconnaître les transports collectifs publics et privés de voyageurs comme des services de première nécessité en abaissant le taux de tva à 5,5%.",
    "1419": "Rendre obligatoire le forfait mobilités durables (fmd) pour encourager les salariés à utiliser des modes de transports décarbonés pour leurs trajets domicile-travail.",
    "1420": "Ajuster le barème de la taxe sur la masse pour inverser la tendance d'augmentation du poids moyen des véhicules et promouvoir la sobriété énergétique.",
    "1421": "Supprimer le tarif réduit sur l'accise sur les gazoles pour les entreprises de transport routier de marchandises, afin de favoriser une transition vers des modes de transport plus soutenables et de réduire la dépendance aux énergies fossiles.",
    "1422": NaN,
    "1423": "Créer une taxe générale sur les activités polluantes (tgap) sur les produits en plastique pour encourager des productions plus durables et réduire les déchets.",
    "1424": "Permettre aux collectivités de mettre en place une tarification incitative des déchets sur une partie seulement d'un territoire donné, afin de favoriser le déploiement de cette tarification en milieu périurbain et rural, sans la déployer en milieu urbain dense où elle est plus complexe à mettre en œuvre.",
    "1425": "Favoriser le développement de l'économie de la fonctionnalité dans les collectivités en permettant de leur rembourser la tva pour les opérations de location.",
    "1426": "Étendre le dispositif de suramortissement pour les entreprises soumises à l'impôt sur les sociétés ou à l'impôt sur le revenu, aux véhicules rétrofités.",
    "1427": "Fournir des ressources supplémentaires aux autorités organisatrices de la mobilité pour développer leurs offres de mobilité et contribuer à la transition énergétique de leur territoire, en augmentant la majoration régionale de ticpe de 0,02 euro.",
    "1428": "Promouvoir l'utilisation du vélo comme mode de transport alternatif en incitant les entreprises à mettre à disposition de leurs salariés un service de location de vélos, afin d'atteindre les objectifs fixés par la loi climat et résilience et le plan vélo et mobilités durables.",
    "1429": "Étendre le crédit d'impôt pour les investissements dans l'industrie du bois-énergie, une filière stratégique pour la décarbonation de la chaleur.",
    "1430": "Ouvrir le dispositif d'éco-ptz aux travaux permettant l'installation d'équipements d'autoconsommation pour favoriser le développement de solutions d'autoconsommation accessibles aux ménages les plus modestes et renforcer le soutien à l'autoconsommation photovoltaïque individuelle en france.",
    "1431": "Fixer un taux de tva réduit à 5,5% sur la fourniture et la pose des installations d'autoconsommation solaire jusqu'à 9 kwc, en supprimant le seuil de 3 kwc et en soutenant les français se tournant vers l'autoconsommation.",
    "1432": "Mettre la législation fiscale en cohérence avec la volonté politique en faveur de l'accélération de la transition écologique en proposant d'élever le seuil d'application du taux de 10 % de tva de 3 à 9 kwc dans le cas d'une installation en autoconsommation avec revente de surplus, et d'assujettir seulement les installations supérieures à 9 kwc à une tva à 20 %.",
    "1433": "Fournir une fraction de la taxe intérieure de consommation sur les produits énergétiques aux communautés de communes pour financer des services de mobilité.",
    "1434": "Permettre aux autorités organisatrices de lever des versements de mobilité pour développer des lignes de covoiturage dans les territoires péri-urbains et ruraux, afin de répondre aux défis de mobilité, d'énergie et d'inflation.",
    "1435": "Créer une taxe sur les dépenses de publicité en faveur des véhicules polluants, inspirée de la « taxe sur certaines dépenses de publicité », pour en discourager la promotion et favoriser une motorisation plus écologique.",
    "1436": "Mettre fin aux exemptions de taxe annuelle sur les émissions de dioxyde de carbone pour les véhicules hybrides et hybrides rechargeables et d'instaurer un barème progressif pour favoriser l'achat de véhicules électriques.",
    "1437": "Dégager des financements pour la construction d'un parc de trains de nuit en appliquant le principe \"pollueur-payeur\" à la taxe de solidarité sur les billets d'avion.",
    "1438": "Égaliser la charge fiscale de l'aviation d'affaire commerciale et non commerciale en créant une catégorie spécifique et en affectant les recettes supplémentaires aux infrastructures de transports.",
    "1439": "Permettre une revalorisation du taux de versement mobilité au bénéfice des territoires concernés par l'instauration des zones à faible émissions mobilité, en augmentant le plafond du taux de vm pour les autorités organisatrices de la mobilité et en mettant en cohérence les discours et les actes en matière de financement des transports publics.",
    "1440": "Permettre aux collectivités de collecter une quote-part du gain induit par la construction de structures coûteuses financées ou co-financées par la collectivité, dans un périmètre restreint autour de gares ou stations, sans créer de nouvelle taxe mais en revalorisant des taxes existantes dans des conditions encadrées.",
    "1441": "Proposer un taux réduit de tva de 5,5% pour l'achat et la réparation des vélos, afin d'encourager les mobilités douces et actives et de réduire les émissions de gaz à effet de serre dans le secteur des transports.",
    "1442": "Favoriser la pratique du vélo pour les déplacements quotidiens, notamment pour les trajets domicile-travail, en assouplissant l'article 220 undecies a du cgi et en pérennisant le système de réduction d'impôt pour les entreprises jusqu'en 2030.",
    "1443": "Favoriser la pratique du vélo pour les déplacements quotidiens, en assouplissant les conditions d'une réduction d'impôt pour les entreprises proposant un service de mise à disposition gratuite de vélos, en pérennisant ce système jusqu'en 2030 et en augmentant le taux de réduction d'impôt de 25 à 30 %.",
    "1444": "Inclure les véhicules utilitaires légers (vul) dans le périmètre de l'écotaxe pour limiter leur développement et encourager le report modal vers le transport ferroviaire ou fluvial.",
    "1445": "Réparer les injustices collectives et individuelles causées par la loi de 2018 sur le nouveau pacte ferroviaire, en particulier concernant les indemnités de rupture de contrat des cheminots.",
    "1446": "Compléter l'article 3 quater du texte en adaptant les plafonds d'exonération fiscale et sociale de la \"prime carburant\" et de la \"prime de transport\" pour les territoires d'outre-mer.",
    "1447": "Conserver le même différentiel outre-mer (200 euros) que les plafonds différenciés adoptés en 2022 pour les « primes carburant » et « de transport » afin de soutenir les consommateurs de ces territoires.",
    "1448": "Réévaluer les seuils entre les procédures de plein droit et celles soumises à agrément fiscal en fonction de l'inflation constatée par l'insee.",
    "1449": "Créer un nouveau dispositif de souscription au capital des pme ultramarines pour répondre à leur sous-capitalisation et faciliter leur accès au financement.",
    "1450": "Prolonger les tarifs réglementés de vente d'électricité aux très petites entreprises et petites communes, sans tenir compte de la puissance du compteur électrique.",
    "1451": "Prolonger les tarifs réglementés de vente d'électricité (trve) à toutes les très petites entreprises et collectivités de moins de 50 000 habitants, ainsi qu'aux organismes d'habitations à loyer modéré, en tenant compte de la puissance installée (36kva) et des critères de chiffre d'affaires et de total de bilan.",
    "1452": "Rétablir l'éligibilité au régime de \"compétitivité renforcée\" pour les activités de comptabilité, conseil aux entreprises, ingénierie et études techniques dans les drom.",
    "1453": "Rehausser le plafond du crédit d'impôt pour les contribuables installant des bornes de recharges électriques pilotables domestiques, passant de 300€ à 500€, puis à 800€, afin d'inciter à l'électrification du parc automobile dans les outre-mer.",
    "1454": "Réguler les frais bancaires de succession en supprimant les frais pour les comptes inférieurs à 500 euros et en limitant les prélèvements à 1% du montant total des sommes détenues par l'établissement, dans la limite d'un plafond fixé par arrêté.",
    "1455": "Renforcer l'abattement forfaitaire des assistants maternels et familiaux agréés, réduisant leur revenu imposable et coûtant 491 millions d'euros aux finances publiques.",
    "1456": "Lutter contre les pratiques d'évitement de l'impôt en soumettant au barème de l'impôt sur le revenu les montants versés à des sociétés holdings sur lesquelles le redevable exerce un contrôle effectif.",
    "1457": "Réduire le délai de cession ou d'affectation des véhicules électriques pour l'activité de location touristique, afin d'inciter les loueurs à investir dans ce type de véhicules et de développer le marché de l'occasion pour les particuliers.",
    "1458": "Modifier l'article 199 vicies a du cgi en créant un crédit d'impôt pour favoriser la transmission d'exploitations agricoles à des jeunes.",
    "1459": "Créer un crédit d'impôt sur la réparation limité à 100 euros par an pour inciter financièrement à réparer les produits et réduire les déchets, tout en favorisant le pouvoir d'achat des ménages.",
    "1460": "Augmenter à 50% le taux du crédit d'impôt pour les investissements dans l'industrie verte dans les drom et saint-martin.",
    "1461": "Supprimer le supplément de loyer solidaire de l'assiette de la cotisation pour les logements situés en outre-mer, sans modifier la situation pour ceux en france hexagonale.",
    "1462": "Revenir sur la suppression des zones franches urbaines et des zones de revitalisation rurales en outre-mer.",
    "1463": "Proposer l'application du crédit d'impôt aux opérations d'accession sociale à la propriété par le biais d'un bail réel solidaire, afin de mettre les prix de sortie en cohérence avec les ressources des ménages des départements et régions d'outre-mer.",
    "1464": "Permettre, sous certaines conditions, la réduction d'impôt pour les investissements dans la construction ou l'acquisition de logements locatifs intermédiaires en outre-mer.",
    "1465": "Prolonger pour 2 ans la réduction d’impôt sur le revenu, dite pinel outre-mer, pour favoriser le logement locatif intermédiaire et le développement économique et social des territoires.",
    "1466": "Redonner une nouvelle dynamique au fonds d'investissement de proximité outre-mer en modifiant le calcul de l'assiette sur laquelle est assise la réduction d'impôt, afin de maintenir un différentiel effectif avec le fip hexagonal.",
    "1467": "Préciser la rédaction de l'article concernant l'intégration au bénéfice des majorations renforcées dans le régime des exonérations de charges sociales patronales pour le secteur du nautisme.",
    "1468": "Supprimer l'article 7 ter introduit par le rapporteur général du budget à l'assemblée nationale, qui prévoit l'abolition de plusieurs dispositifs fiscaux bénéficiant aux outre-mer, notamment l'aide fiscale sur les véhicules de tourisme, les chauffe-eaux solaires et les meublés touristiques, pour un montant de dépense fiscale de 160 millions d'euros en 2022.",
    "1469": "Supprimer la taxe de solidarité sur les billets d'avions pour les embarquements depuis les collectivités régies par l'article 73 de la constitution, afin d'aligner les exonérations fiscales avec les drom et améliorer le pouvoir d'achat des voyageurs ultramarins.",
    "1470": "Proposer l'exonération totale de la nouvelle redevance sur la consommation d'eau potable pour la population guadeloupéenne jusqu'à fin 2027, dans le contexte de pénurie d'eau et de distribution d'eau de mauvaise qualité.",
    "1471": "Augmenter la réfaction de la taxe générale sur les activités polluantes (tgap) à 50 % pour la guadeloupe, la martinique et la réunion, et de supprimer la réduction des taux prévue en 2024, afin de ne pas pénaliser financièrement ces collectivités et de leur permettre d'investir dans des infrastructures de traitement des déchets.",
    "1472": "Demander un rapport au gouvernement sur l'application de la taxe annuelle sur les logements vacants et sur la taxe d'habitation sur les résidences secondaires dans les collectivités concernées, afin d'évaluer leurs effets sur l'offre de logements disponibles et sur l'évolution des prix des logements et des loyers, en particulier en outre-mer où le manque de logements reste criant et où le parc de logements vacants s'établit à près de 118 442 logements.",
    "1473": "Modifier le mécanisme de reversement du fonds national de péréquation des ressources intercommunales et communales (fpic) pour garantir l'équité entre les collectivités métropolitaines et ultramarines, en étendant le principe du droit commun aux collectivités des drom hors mayotte et en augmentant la part des epci éligibles au versement du fpic de 60% à 60,6%.",
    "1474": "Modifier les modalités de répartition du fpic pour les drom en appliquant le même rattrapage que celui de la quote-part outre-mer et en élargissant l'éligibilité aux epci de guadeloupe, guyane, martinique et de la réunion.",
    "1475": "Compléter le dispositif prévu par la loi lurel en interdisant aux établissements bancaires de pratiquer des tarifs supérieurs dans les territoires ultramarins pour certaines prestations telles que les frais de tenue de compte, de fourniture de carte de débit et de cotisation à une offre d'assurance perte ou vol des moyens de paiement.",
    "1476": "Revaloriser, selon l'évolution réelle de l'inflation à 4,9%, le montant de l'affectation de ressources dévolues aux agences pour la mise en valeur des espaces urbains de la zone dite des \"50 pas géométriques\" pour la guadeloupe et la martinique.",
    "1477": "Conserver l'ouverture du crédit d'impôt outre-mer aux opérations de rénovation et de réhabilitation des logements sociaux au delà des qpv, en précisant la définition de \"voisines du neuf\" par décret.",
    "1478": "Permettre l'application du bénéfice du ci aux opérations de réhabilitation visant la neutralité carbone et éviter que la mise en place tardive du dpe outre-mer n'entrave la rénovation du parc social, en fixant les performances énergétiques par décret et non par circulaire.",
    "1479": "Évacuer le risque de perte de l'avantage fiscal pour les bailleurs sociaux en cas de retard de chantier lié aux défaillances des entreprises dans le btp dans les drom, en étendant le délai de 2 à 3 ans.",
    "1480": "Rétablir le prêt à taux zéro dans sa forme initiale, en supprimant les modifications qui recentrent le dispositif vers les logements collectifs et zones tendues, et en rétablissant la possibilité d'acheter un terrain et construire, acquérir un logement neuf ou un logement dans lequel sont effectués d'importants travaux, transformer un local en logement, ainsi qu'acquérir et améliorer un logement ancien dans les communes classées en zone b2 et c.",
    "1481": "Supprimer les modifications de déploiement du prêt à taux zéro (ptz) pour les logements situés dans les drom, en recentrant le dispositif vers les logements collectifs et les zones tendues.",
    "1482": "Réduire le délai d'ouverture des successions bénéficiant du dispositif de facilitation de sortie de l'indivision successorale de 10 à 5 ans.",
    "1483": "Rendre permanente la possibilité d'acheter des produits alimentaires avec les titres-restaurant, initialement prévue pour disparaître à la fin de l'année 2022.",
    "1484": "Rendre effectif le dispositif « seconde vie » en guyane, à la réunion et à mayotte.",
    "1485": "Porter les plafonds de la réfection à 3 500 € et 5 000€.",
    "1486": "Demander au gouvernement de présenter un rapport sur les frais bancaires de succession et de proposer des mesures pour encadrer et réguler ces tarifs.",
    "1487": "Bloquer l'évolution des barèmes de la tg ap applicables outre-mer aux taux obtenus lors de l'examen de la loi de finances rectificative pour 2021.",
    "1488": "Rendre éligibles à nouveau les installations de production d'électricité solaire pour la réduction d'impôt outre-mer, en raison de leur potentiel énergétique et d'autonomie pour les foyers.",
    "1489": "Proposer des exonérations de la tgap de 5 ans pour la réunion, de 7 ans pour la guadeloupe et la martinique, de 10 ans pour mayotte et la guyane, en raison de la charge financière excessive de cette taxe sur les collectivités territoriales ultramarines et le retard d'équipement en matière de gestion des déchets.",
    "1490": "Relever le taux de réfaction pour la réunion, la martinique et la guadeloupe de 35 à 50% et de geler le barème pour tous les territoires aux tarifs 2023 pour toutes les tonnes incinérées et stockées à compter du 1er janvier 2024.",
    "1491": "Geler le taux de la réfaction applicable aux territoires ultramarins à partir de 2024 aux taux actuels et de maintenir les tarifs 2023 pour toutes les tonnes incinérées et stockées à compter du 1er janvier 2024.",
    "1492": "Élargir aux communes de la guadeloupe et de la martinique le bénéfice du nouveau zonage unique « france ruralités revitalisation » créé par cet article 7.",
    "1493": "Proposer l'exonération totale de la redevance sur l'eau potable pour la population guadeloupéenne jusqu'en 2027, en raison de la pénurie d'eau et de la distribution d'eau brune aux robinets domestiques.",
    "1494": "Augmenter le taux du crédit d'impôt au titre des dépenses de remplacement pour congé de certains exploitants agricoles à 75% contre les 60% actuellement prévus par le présent article.",
    "1495": "Conserver les modifications opérées par l'article en question, élargir l'ouverture du crédit d'impôt aux exploitants partant en formation et renforcer la cohérence de la politique agricole du gouvernement.",
    "1496": "Conserver les 17 jours de congés et d'augmenter le taux du crédit d'impôt à 75% pour les 10 premiers jours et à 60% pour les 7 suivants.",
    "1497": "Créer une catégorie j de la taxe générale sur les activités polluantes (tgap) pour inciter les unités de valorisation énergétique (uve) à produire au moins 50% d'énergie thermique, renforçant ainsi la fourniture de chaleur aux réseaux urbains et aux industriels.",
    "1498": "Renforcer le crédit d'impôt pour l'installation de bornes de recharge à domicile pour particuliers, jusqu'à 500 euros, prorogé jusqu'en 2025, et compensé par une taxe additionnelle sur les tabacs.",
    "1499": "Créer un \"impôt universel ciblé\" en france pour lutter contre l'évasion fiscale et l'exil fiscal, en s'inspirant de mécanismes existants dans d'autres pays européens.",
    "1500": "Taxer les panneaux publicitaires numériques pour décourager leur installation ou location et financer la transition écologique.",
    "1501": "Créer une taxe sur les jets privés pour dissuader leur détention et réduire la pollution générée par les 1 % les plus riches en france.",
    "1502": "Rétablir la taxe foncière sur les propriétés bâties (tfpb) pour les entrepôts du e-commerce, réduite de moitié dans le plf 2021, afin d'égaliser les coûts entre les acteurs locaux et les géants étrangers du e-commerce et de restaurer l'équité.",
    "1503": "Soutenir la transition énergétique et la décarbonation des entreprises rurales en exonérant le biopropane de la ticpe, ce qui profitera à près de 150 000 tpe et pme des secteurs industriels, agricoles et tertiaires, et améliorera significativement leurs performances environnementales.",
    "1504": "Permettre aux communes d'augmenter le montant de la taxe sur les déchets réceptionnés dans une installation de stockage des déchets ménagers et assimilés.",
    "1505": "Raccourcir les durées de versement du fctva pour les collectivités en n-2 et n-1 afin de soutenir l'économie et financer des investissements importants.",
    "1506": "Garantir l'éligibilité à la detr des communes nouvelles composées d'au moins une commune fondatrice éligible, et d'intégrer le nombre de communes fondatrices dans l'attribution de cette dotation.",
    "1507": "Supprimer la condition de potentiel fin ancien dans le calcul de la dpel sans augmenter le seuil d'éligibilité à la dpel de 1 000 à 3 500 habitants.",
    "1508": "Conséquemment insérer un article additionnel après l'article 26, en partie recommandé par le rapport de la délégation aux collectivités territoriales.",
    "1509": "Compléter la prise en compte des électrolyseurs d'hydrogène dans le cadre du crédit d'impôt pour l'industrie verte (c3iv), en visant leur fabrication en tant que telle, selon des modalités similaires à celles déjà prévues pour les autres technologies, avec des conséquences budgétaires maîtrisées.",
    "1510": "Élargir le champ du crédit d'impôt pour l'industrie verte à certains équipements liés aux infrastructures portuaires dédiées à la production d'éoliennes, dans un souci de complétude avec les autres équipements déjà prévus, avec des conséquences budgétaires maîtrisées grâce à la précision par décret des équipements éligibles et l'exclusion des projets bénéficiant déjà d'une aide publique.",
    "1511": "Garantir une neutralité technologique complète entre l'hydrogène renouvelable et bas-carbone dans la taxe incitative relative à l'utilisation d'énergie renouvelable dans les transports (tiruert), en appliquant un même coefficient multiplicateur dans les deux cas.",
    "1512": "Supprimer un renvoi superflu à l'article 266 quindecies du code de l'énergie pour appliquer une complète neutralité technologique entre l'hydrogène renouvelable et celui bas-carbone dans la taxe incitative relative à la réduction de l'intensité d'émission de gaz à effet de serre (ges) dans les transports.",
    "1513": "Appliquer une complète neutralité technologique dans les équipements de chauffage et de ventilation éligibles au taux réduit de tva de 5,5%, quelle que soit la source d'énergie décarbonée utilisée (nucléaire comme renouvelable).",
    "1514": "Supprimer la faculté pour le gouvernement de majorer le taux de l’accise sur le gaz naturel par voie règlementaire, ce qui entraînerait une augmentation de la charge fiscale de 4 mds€ et l'élimination de la minoration pour le gaz de source renouvelable.",
    "1515": "Créer un tarif particulier de l'accise pour le biopropane, produit à partir de la biomasse et non mélangé à d'autres produits, selon des modalités similaires à celles déjà prévues pour les autres énergies renouvelables (biogaz, bioéthanol, biogazole).",
    "1516": "Libérer les combustibles solides de récupération de la taxe générale sur les activités polluantes et de les placer sur le même plan que la chaleur et l'électricité, en cohérence avec la loi « énergie-climat » de 2021.",
    "1517": "Réformer le financement du traitement des déchets pour mieux répondre aux besoins des familles et des personnes vulnérables.",
    "1518": "Réduire les difficultés liées au financement du traitement des déchets pour les familles, en particulier les plus précaires, personnes âgées et leurs aidants.",
    "1519": "Préciser le tarif réduit d'accise de 0,5 €/mwh pour l'électricité consommée pour les besoins des aéronefs, en respectant les minima de taxation prévus par la directive 2003/96/ce, et en favorisant la transition énergétique du secteur du transport aérien.",
    "1520": "Renforcer la portée des dispositions adoptées en première lecture à l'assemblée nationale, permettant d'accroître le taux de taxe d'habitation sur les résidences secondaires et autres locaux meublés non affectés à l'habitation principale pour les communes et les établissements publics de coopération intercommunale, dans la limite de 5 % du taux moyen constaté dans les communes du département ou du taux moyen national constaté l'année précédente.",
    "1521": "Faciliter le rapprochement entre l'ifth et le défi pour créer un pôle unique d'innovation dans les secteurs du textile et de l'habillement, en exonérant la transmission universelle de patrimoine de tous droits, impôts ou taxes.",
    "1522": "Permettre aux redevables de la pêche de bénéficier d'une minoration de taxe pour l'utilisation d'énergie renouvelable dans les transports, en augmentant les niveaux d'incorporation d'huiles végétales dans les gazoles et l'essence.",
    "1523": "Conditionner le crédit d'impôt pour les dons alimentaires des entreprises à la qualité des denrées, afin d'améliorer la qualité des denrées pour les publics les plus précaires et de susciter un changement de mentalité.",
    "1524": "Conditionner le crédit d'impôt pour les dons alimentaires des entreprises à la qualité des denrées, laissant le soin à un décret de définir les critères de qualité à respecter pour bénéficier de la réduction d'impôts.",
    "1525": "Créer un dispositif favorisant l'épargne de trésorerie avant transformation pour les entreprises souhaitant devenir des scop, afin de simplifier l'acquisition des actions des associés sortants avant la transformation.",
    "1526": "Instaurer un dispositif de conditionnalité écologique pour bénéficier de la réduction de la cotisation sur la valeur ajoutée des entreprises (cvae) en vérifiant la conformité des entreprises de plus de 500 salariés à l'obligation légale de publication d'un bilan de leurs émissions de gaz à effet de serre, accompagnée d'une trajectoire de réduction de ces émissions.",
    "1527": "Modifier le régime fiscal des micro bic pour exclure les logements meublés de tourisme, sauf gîtes ruraux, maisons d'hôtes et meublés de tourisme en zones de sports d'hiver et d'alpinisme.",
    "1528": "Conditionner l'éco-prêt à taux zéro pour l'installation d'un système de chauffage dans les logements énergivores à la réalisation d'une rénovation énergétique performante.",
    "1529": "Réduire la tva sur les travaux de rénovation énergétique entrepris dans les établissements de santé, sociaux et médico-sociaux de plus de 1.000 m² pour encourager la transition énergétique dans le secteur de la santé.",
    "1530": "Donner la possibilité aux epci de mettre en place la tarification incitative des déchets de manière différenciée.",
    "1531": "Uniformiser le taux réduit de la tva à 5,5% sur les denrées alimentaires destinées à l'alimentation de tous les animaux, afin de lutter contre l'abandon des animaux de compagnie et de soulager les ménages propriétaires, les refuges et les associations de protection animale face à la hausse des coûts.",
    "1532": "Compenser la hausse du revenu de solidarité active (rsa) de 4,6 % au 1er avril prochain, à hauteur de 345 millions d'euros pour les départements, en raison de l'augmentation structurelle et permanente des dépenses liées au rsa.",
    "1533": "Augmenter la taxe spéciale sur les conventions d'assurance (tsca) pour les assurances facultatives contre les risques de véhicules terrestres à moteur, afin d'augmenter les moyens des services d'incendie et de secours (sdis) et de compenser cette hausse par les compagnies d'assurance.",
    "1534": "Faciliter et optimiser le financement des services d'incendie et de secours, en réduisant le taux de la taxe spéciale sur les conventions d'assurance et en créant une taxe additionnelle sur les tabacs pour compenser les pertes de recettes.",
    "1535": "Faciliter le critère de revenu pour classer les communes en zone france ruralités revitalisation.",
    "1536": "Protéger les communes de moins de 500 habitants d'une baisse de dgf en raison de l'explosion des charges énergétiques et de l'inflation.",
    "1537": "Conserver les critères de l'ex-cvae pour répartir la dynamique de tva et d'augmenter la compensation socle pour les epci en 2024.",
    "1538": "Traiter automatiquement les petites sommes saisies par l'agrasc entre 2016 et 2020, inférieures à 1 000 €, soit 4 m€ au total, et de transférer ces avoirs au budget général, tout en renforçant le suivi et le traitement des dossiers aux enjeux financiers plus élevés.",
    "1539": "Modifier les conditions d'application d'une déduction fiscale temporaire pour les exploitants de vaches laitières et allaitantes au sein de groupements agricoles ou entreprises agricoles, en multipliant le plafond de 15 000 euros par le nombre d'associés exploitants, dans la limite de 4.",
    "1540": "Soutenir et d'accélérer le développement des industries produisant des outils réduisant la dépendance aux énergies fossiles et permettant la production d'énergie renouvelable et l'électrification des usages, en élargissant le domaine d'application du c3iv aux autres domaines d'activités industrielles soutenues par la loi industrielle verte, afin de renforcer la disponibilité des matières premières indispensables à leur production et de limiter l'impact sur l'environnement.",
    "1541": "Rediriger une partie des recettes fiscales générées par la taxe sur les routes vers les départements et les communes pour soutenir leurs dépenses d'entretien de voirie.",
    "1542": "Créer un dégrèvement de taxe d'habitation sur les résidences secondaires et autres locaux meublés non affectés à l'habitation au profit des personnes qui n'ont pas leur domicile fiscal en france, sous certaines conditions et au titre de l'année de leur retour en france depuis une zone de crise politique, militaire, environnementale ou sanitaire.",
    "1543": NaN,
    "1544": "Créer une nouvelle taxe nationale obligatoire en remplacement des deux taxes actuelles sur les plus-values de cession de terrains nus rendus constructibles par une décision d'urbanisme, afin de simplifier le système fiscal, augmenter le rendement et inciter à la désartificialisation des sols.",
    "1545": "Geler le taux de la tgap pour l'année 2024 à son niveau de 2023 afin de ne pas aggraver la situation financière des collectivités locales et de leurs administrés, sans remettre en cause sa trajectoire de hausse pluriannuelle et progressive.",
    "1546": "Sécuriser l'application du taux réduit de tva de 5,5% aux préservatifs masculins et féminins.",
    "1547": "Compléter le cadre juridique applicable à l'aide d'urgence pour les victimes de violences conjugales, en facilitant le remboursement du prêt et en élargissant l'habilitation à adapter les dispositions de la loi à mayotte et saint-pierre-et-miquelon.",
    "1548": "Prolonger l'application du taux réduit de la tva de 10% aux investisseurs intervenant à travers toutes structures d'investissement dotées de la personnalité morale pour mieux mobiliser l'épargne des particuliers au profit de la construction de logements locatifs intermédiaires.",
    "1549": "Modifier le dispositif de déduction exceptionnelle prévu à l'article 39 decies c du code général des impôts pour les entreprises investissant dans des équipements écologiques pour le transport maritime et fluvial, en le mettant en conformité avec le règlement européen modifié et en instaurant un nouveau dispositif inspiré de la version précédente, sous réserve de l'accord de la commission européenne.",
    "1550": "Coordonner l'extension du bénéfice de la créance is en faveur du logement locatif intermédiaire à toutes les résidences de services, quel que soit leur régime de tva.",
    "1551": "Réviser les provisions pour égalisation afin d'étendre leur champ aux risques cyber et d'allonger la durée de reprise pour certains risques existants.",
    "1552": "Proroger jusqu'au 31 décembre 2024 l'application du taux réduit de la tva de 5,5 % pour les ventes de masques, tenues de protection et produits d'hygiène corporelle adaptés à la lutte contre la propagation du virus de la covid-19.",
    "1553": "Modifier le texte en introduisant des changements rédactionnels.",
    "1554": "Réduire le prélèvement de 40 millions d'euros sur les fonds de roulement des chambres de commerce et d'industrie à 25 millions d'euros pour préserver leurs ressources.",
    "1555": "Mettre en place une incitation à la réalisation de travaux pour la petite propriété forestière en france, en proposant un différentiel au bénéfice des propriétaires adhérant à une organisation de producteurs reconnue par l'état.",
    "1556": "Clarifier les dispositions des articles 200 et 238 bis du code général des impôts en précisant explicitement l'inclusion des coordination et fédérations d'associations dans leur champ d'application.",
    "1557": "Permettre aux communes de majorer le plafond de la taxe d'habitation sur les résidences secondaires et occasionnelles, afin de lutter contre le phénomène de résidences secondaires et de protéger les populations vivant dans ces territoires.",
    "1558": "Fixer à 1,12 % au lieu de 0,89 % le taux national applicable à compter de 2024 pour la taxe additionnelle à la cotisation foncière des entreprises (tacfe), afin de garantir les ressources du réseau des cci et de ne pas augmenter l'impôt pour les entreprises.",
    "1559": "Encourager les propriétaires forestiers détenteurs de parcelles de moins de 4 hectares à céder leur propriété ou à rejoindre des groupements forestiers pour une gestion plus efficace et une protection accrue de la biodiversité, avec une exonération de la taxe foncière pour les parcelles gérées par ces groupements.",
    "1560": "Réduire le taux de tva sur les installations solaires résidentielles de 20% à 5,5% pour favoriser le développement du photovoltaïque et la transition vers les énergies renouvelables.",
    "1561": "Renforcer les outils de lutte contre la fraude et l'évasion fiscales en imposant la tva sur les locations de biens meubles corporels utilisés en france par des personnes non-assujetties établies en dehors de l'ue.",
    "1562": "Favoriser le développement de la filière des combustibles solides de récupération (csr) en exonérant les refus provenant des unités de préparation de csr de la taxe générale sur les activités polluantes (tgap).",
    "1563": "Réduire la tva sur l'énergie produite à partir d'énergies renouvelables et de récupération, ainsi que sur les abonnements de chaleur, de gaz et d'électricité, et d'étendre cette réduction à la portion des factures d'électricité et de gaz couverte par des énergies renouvelables et à la fourniture de froid produite à partir d'énergie renouvelable et de récupération.",
    "1564": "Permettre aux villes les plus touchées par la captation de logements par des résidences secondaires de rehausser le taux de la taxe sur ces résidences jusqu'à 300% afin de libérer des logements pour les actifs résidents.",
    "1565": "Prévoir l'exonération des subventions accordées aux entreprises mahoraises touchées par la crise de l'eau de mayotte de tout impôt sur les bénéfices et de les exclure de l'assiette de la contribution sociale sur les revenus d'activité, tout en les neutralisant pour l'application du régime d'imposition applicable au bénéficiaire et en les soumettant au respect des règlements européens de minimis.",
    "1566": "Lutter contre les micropolluants des milieux aquatiques en mettant en place une redevance sur les produits contenant des substances indésirables, afin d'inciter à l'écoconception et de financer des actions de prévention et de traitement.",
    "1567": "Prolonger le rehaussement du plafond de dons à 1 000 euros pour l'année 2023 afin de soutenir les organismes venant en aide aux plus démunis.",
    "1568": "Promouvoir l'occupation, la vente ou la location de logements vides en zone tendue en augmentant les taux de la taxe sur les logements vacants à 50% la première année et 100% de la valeur locative la deuxième année.",
    "1569": "Fixer le taux tva sur l'acquisition de tous types de vélos à 5.5% pour encourager l'usage du vélo, bénéfique sur le plan environnemental et de la mobilité.",
    "1570": "Faciliter l'acquisition de dispositifs réduisant la consommation d'eau potable et les factures, ainsi que de préserver les ressources en eau lors de sécheresse.",
    "1571": "Ajouter la production d'équipements pour le développement de l'hydroélectricité et du stockage par step parmi les activités bénéficiant d'un crédit d'impôt pour l'industrie verte.",
    "1572": "Rééquilibrer les redevances pour l'usage de l'eau afin de réduire les prélèvements sur la ressource et d'augmenter les recettes supplémentaires.",
    "1573": "Rééquilibrer les redevances pour pollutions domestiques et industrielles, en augmentant les seuils de redevances pour les pollutions industrielles.",
    "1574": "Renforcer le principe pollueur-payeur dans la politique de l'eau en augmentant les tarifs de redevance pour les rejets industriels et en instaurant une redevance pour les polluants exonérés, afin d'augmenter les recettes des agences de l'eau et de dissuader l'utilisation de polluants.",
    "1575": "Compléter le dispositif de la tgap par un volet incitatif pour les collectivités ayant atteint l'objectif de réduction du stockage de déchets, en instaurant une réfaction sous forme d'un reversement des recettes de la tgap aux collectivités performantes, pour un effet incitatif important et une simplification de la mise en œuvre.",
    "1576": "Doter les collectivités territoriales d'une partie de la fiscalité environnementale pour financer l'ingénierie permettant la mise en œuvre des plans et schémas de transition énergétique.",
    "1577": "Redistribuer les recettes de la tgap déchets à l'ademe pour financer des actions visant à réduire les déchets résiduels et promouvoir l'économie circulaire.",
    "1578": "Permettre une revalorisation du taux de versement mobilité au bénéfice des autorités organisatrices de la mobilité (aom) afin d'accroître leur offre de transport public et de tenir compte de l'avis des chefs d'entreprises du bassin d'emploi correspondant.",
    "1579": "Permettre aux régions, agissant en tant qu'aom de substitution, de prélever le versement mobilité pour financer l'offre de mobilité locale, dans les mêmes conditions qu'une communauté de communes qui s'est emparée de la compétence mobilité.",
    "1580": "Renforcer les malus au poids des véhicules de tourisme en 2024 et 2025 pour décarboner les transports et intégrer les barèmes en puissance administrative dans les règles relatives à la taxe sur la masse en ordre de marche.",
    "1581": "Renforcer la quote-part des fonds des comptes bancaires inactifs fléchée vers le fonds de développement de la vie associative pour répondre aux besoins en formation des bénévoles.",
    "1582": "Transformer la réduction d'impôt pour les frais kilométriques enga gés dans le cadre d'une activité bénévole par un crédit d'impôt à titre expérimental pendant 3 ans.",
    "1583": "Réduire le gaspillage alimentaire en améliorant la qualité des denrées distribuées aux personnes en difficulté et en incitant les grandes surfaces à respecter des critères de tri et de conservation des produits.",
    "1584": "Définir par décret les critères de qualité des dons alimentaires pour bénéficier de la réduction d'impôts.",
    "1585": "Mettre en place une exonération de la tva pour achats de denrées par les associations d’aide alimentaire habilités, lorsque ces denrées sont destinées à être redistribuées aux bénéficiaires.",
    "1586": "Favoriser l'implantation de circuits-courts de produits issus de l'agriculture biologique, augmenter la rémunération des exploitants agricoles et réduire la situation de détresse alimentaire en baissant la taxe sur la vente directe aux particuliers.",
    "1587": "Préciser l'échelle d'application des critères de classement pour les îles monocommunales : l'île d'yeu, l'île de bréhat, l'île de sein et l'île d'ouessant.",
    "1588": "Classer les communes en zone france ruralités revitalisation et france ruralités revitalisation \"plus\" en utilisant les données du recensement 2020 et les données emploi et filosofi 2020 disponibles au 1er juillet 2023, afin d'assurer la cohérence entre les données relatives à la densité de population, fondées sur la population municipale, et celles relatives au revenu disponible par unité de consommation et à l'emploi.",
    "1589": "Modifier la réduction d'impôt pour les frais non remboursés des bénévoles, en la convertissant en un crédit d'impôt pour soutenir les organismes à but non lucratif et les bénévoles dans leur action au service des plus démunis.",
    "1590": "Transformer la réduction d'impôt actuelle en un crédit d'impôt pour traiter avec équité l'ensemble des bénévoles, qu'ils soient ou non assujettis à l'impôt sur le revenu, en reconnaissant l'utilité publique de leur engagement.",
    "1591": "Valoriser à un taux de suramortissement fiscal de 125% l'installation d'équipements permettant l'utilisation d'ammoniac ou de méthanol sur les navires.",
    "1592": "Élargir le champ d'application du dispositif de suramortissement aux véhicules thermiques convertis à l'hydrogène ou à l'électrique batterie.",
    "1593": "Valoriser de 80% la déduction fiscale exceptionnelle pour les équipements facilitant la recharge à quai des navires, en encourageant le développement de solutions décarbonées telles que les groupes électro-hydrogène.",
    "1594": "Créer un crédit d'impôt pour l'acquisition de véhicules commerciaux légers hydrogène, afin de financer jusqu'à 80% du surcoût initial avec un plafonnement de l'aide unitaire à 55 000€.",
    "1595": "Proposer l'extension du dispositif fiscal permettant aux collectivités territoriales de définir une stratégie fiscale visant à favoriser les requalifications des zones économiques délaissées, notamment en incitant les propriétaires de friches industrielles à les céder pour d'autres activités économiques ou à des projets divers tels que l'habitat, la renaturation ou les parcs économiques.",
    "1596": "Proposer l'extension du dispositif fiscal permettant aux collectivités territoriales de définir une stratégie fiscale visant à favoriser les requalifications des zones économiques délaissées, notamment en incitant les propriétaires de friches industrielles à les céder pour d'autres activités économiques ou à des projets divers tels que l'habitat, la renaturation ou les parcs économiques.",
    "1597": "Créer une taxe de 0,5% sur les produits de la mer pour soutenir la transition énergétique de la pêche française.",
    "1598": "Créer une contribution sur les produits de la mer pour soutenir la transition vers une motorisation alternative et assurer l'équilibre économique des armements à la pêche.",
    "1599": "Réduire les incitations fiscales défavorables à l'environnement pour inciter les entreprises à investir dans des outils moins polluants, tout en garantissant l'équité de traitement dans la transition énergétique.",
    "1600": "Étendre la période du dispositif de compétence de 2 à 6 ans pour les services d'intérêt général impliqués dans des missions de service public confiées à des groupements agréés.",
    "1601": "Permettre aux groupements d'employeurs de ne pas inclure les salariés mis à disposition dans leur effectif pour les déclarations sociales, afin de faciliter leur développement et de lutter contre la précarité.",
    "1602": "Soumettre à l'impôt le revenu des traitements attachés à la légion d'honneur et à la médaille militaire, en supprimant leur exonération pour une cohérence fiscale et un assainissement des comptes publics.",
    "1603": "Soumettre à l'impôt le revenu des apprentis et les gratifications des stagiaires, représentant un coût de 373 millions d'euros en 2023, pour assurer la cohérence fiscale et l'assainissement des comptes publics.",
    "1604": "Supprimer une dépense fiscale jugée inefficace par l'igf concernant l'imposition des salaires ou des bénéfices des écrivains, des artistes et des sportifs selon une moyenne triennale, en vue d'assainir les comptes publics.",
    "1605": "Soumettre à l'impôt les intérêts et primes versés dans le cadre de l'épargne logement, qui a coûté 445 millions d'euros au budget de l'état en 2023.",
    "1606": "Soumettre à l'impôt le revenu des produits attachés aux bons ou contrats de capitalisation et d'assurance-vie, en supprimant l'exonération fiscale actuelle.",
    "1607": "Ajouter un 7ème cas de déblocage \"accidents de la vie\" au sein du per en cas de dépendance pour améliorer la couverture de ce risque.",
    "1608": "Maintenir le double comptage pour les carburéacteurs (secteur de l'aviation) en tant que mécanisme indispensable pour la filière vinicole française et ses distilleries.",
    "1609": "Porter la somme déductible pour les frais d'obsèques lors du calcul des droits de succession à 5 000 euros, afin d'uniformiser les deux systèmes.",
    "1610": "Supprimer la taxe d'habitation sur les logements concédés par nécessité absolue de service (lcnas) pour les fonctionnaires des forces de l'ordre, en les excluant du champ des résidences secondaires.",
    "1611": "Supprimer la taxe d'habitation sur les maisons d'assistantes maternelles constituées en personnes morales, en les excluant du champ des résidences secondaires.",
    "1612": "Remplacer les cotisations sociales salariales et patronales prélevées sur le salaire brut par une micro-taxe sociale de 1% sur les seuls paiements scripturaux, afin de préserver et pérenniser notre modèle social de redistribution.",
    "1613": "Préciser l'application du régime fiscal du logement locatif intermédiaire aux communes classées en zones tendues, en réduisant le taux de tva et d'is à 10%, et en incluant les 154 communes reclassées en zone b1 ou a par un arrêté du 2 octobre dernier.",
    "1614": "Réévaluer le plafond de la taxe d'incinération des déchets, fixé à 1,5 euro par tonne, en le portant à 3 euros par tonne, afin de renforcer la liberté et l'autonomie fiscales des communes et de compenser les nuisances entraînées par l'installation d'usines d'incinération.",
    "1615": "Permettre un abattement de 21% supplémentaire pour les hébergements ruraux sous certaines conditions, mais exclut les gîtes situés dans des zones où existe un déséquilibre important entre l'offre et la demande de logements.",
    "1616": "Permettre la réévaluation des attributions de compensation pour les communes ayant un fort potentiel fiscal.",
    "1617": "Réparer un effet indirect des restitutions de compétences sur la dotation globale de fonctionnement de certaines communes.",
    "1618": "Réduire le taux de tva à 5,5% sur les masques, tenues de protection et produits d'hygiène corporelle adaptés à la lutte contre tous les virus, et non seulement le covid-19.",
    "1619": "Pérenniser un taux à 25% pour l’incitation à l’investissement dans les foncières sieg.",
    "1620": "Restreindre l'exonération fiscale aux seules entreprises créées ex-nihilo dans les zones france ruralités revitalisation entre 2024 et 2029, excluant les entreprises reprises.",
    "1621": "Rétablir l'éligibilité au crédit d'impôt pour l'adaptation des logements aux personnes âgées, handicapées ou en perte d'autonomie, pour tous les contribuables.",
    "1622": "Développer les mobilités douces dans les transports quotidiens et de promouvoir l'intermodalité et la diversification des moyens de mobilité douce sur le territoire, en réduisant les émissions de gaz à effet de serre et en incitant fiscalement la mise en place de nouveaux services de mobilité durable.",
    "1623": "Réduire la tva sur les pièces de véhicules en fin de vie pour favoriser l'économie circulaire et la réutilisation de matériaux.",
    "1624": "Majorer le plafond des parts sociales d'épargne de 2 points supplémentaires pour inciter les associés coopérateurs à détenir des pse et renforcer les fonds propres des coopératives.",
    "1625": "Supprimer le régime de bénéfice de la tva en année n+2 pour les collectivités territoriales et de le remplacer par un régime en année n+1, en garantissant une incidence globale neutre sur la période des 5 années.",
    "1626": "Supprimer les régimes de bénéfice de la tva en n+1 et n+2 au profit du régime n, pour une incidence globale neutre sur 5 années.",
    "1627": "Résoudre les incohérences entre les conditions d'investissement et les conditions d'éligibilité des véhicules de capital-investissement au dispositif d'apport-cession, en alignant le quota de 75% sur les modalités de calcul et d'investissement du quota fiscal applicable aux fonds de capital investissement.",
    "1628": "Fixer un taux de tva réduit de 5,5 % sur les activités de réparation d'appareils ménagers, de bicyclettes, chaussures et articles en cuir et retouches textiles, autorisé par la directive européenne 2006/112/ce, pour favoriser l'économie circulaire et le développement économique et écologique des territoires.",
    "1629": "Fixer un taux de tva réduit de 10 % sur les activités de réparation d'appareils ménagers, de bicyclettes, chaussures et articles en cuir et retouches textiles pour favoriser l'économie circulaire et le développement économique et écologique des territoires.",
    "1630": "Proposer un crédit d'impôt pour les entrepreneurs qui immobilisent durablement du capital dans leur coopérative afin d'encourager le renforcement de leurs fonds propres et le développement de leur entreprise.",
    "1631": "Rétablir la dérogation à l'exigence de l'exercice de fonctions de direction pour les professionnels libéraux et de supprimer l'exigence d'une détention d'au moins 25% du capital en ce qui concerne ces mêmes contribuables, dans le but de prendre en compte la spécificité des sociétés ayant une activité libérale et de préserver leurs capacités d'ouverture du capital.",
    "1632": "Sécuriser juridiquement et clarifier l'application du taux réduit de tva à 5,5% des travaux induits et indissociablement liés aux travaux de rénovation énergétique, en supprimant la confusion et l'insécurité juridique pour les acteurs de terrain et en favorisant les objectifs de performance énergétique et de décarbonation.",
    "1633": "Faire passer le taux de la contribution due par les employeurs pour la cnsa de 0,3% à 0,6% afin de financer de manière durable les ehpad en difficulté financière.",
    "1634": "Diminuer le seuil de déclenchement du malus co2 sur les véhicules de 123 gco2/km à 108 gco2/km en 2026, en réduisant progressivement le seuil de 5 gco2/km durant les trois prochaines années.",
    "1635": "Maintenir le montant de la taxe pour frais de chambres de métiers et de l’artisanat (tfcma) à 196 149 000 euros en 2024 pour soutenir le réseau des cma et leur action d'accompagnement des entreprises artisanales sur l'ensemble du territoire.",
    "1636": "Prolonger pour 5 années la gratuité de l'inscription à l'examen du permis de chasser et de la validation annuelle du permis de chasser en l'absence de fédération des chasseurs de guyane.",
    "1637": "Relever le plafond de neutralisation des actions gratuites dans le cadre du régime des groupes de sociétés, afin de maintenir son alignement avec les plafonds prévus par le code de commerce.",
    "1638": "Réinvestir les bénéfices générés par la nouvelle taxe sur les gestionnaires d'infrastructures de transport de longue-distance dans le secteur aérien, notamment la production de carburants aéronautiques durables.",
    "1639": "Augmenter le plafond du quotient familial de 1759 à 2500 euros par demi-part, afin de redonner du pouvoir d'achat à environ 1,7 million de ménages avec enfants et de compenser la chute massive du nombre de naissances.",
    "1640": "Proroger le dispositif du prêt à taux zéro jusqu'en 2027, en supprimant le recentrage sur les logements neufs en collectif ou anciens sous condition de rénovation, afin de faciliter l'accès à la propriété dans un contexte de crise du bâtiment et de difficultés d'accès au crédit.",
    "1641": "Mettre en place une exonération temporaire des droits de mutation à titre gratuit pour les premières transmissions d'immeubles neufs ou en état futur d'achèvement, afin de relancer rapidement la commercialisation des logements neufs et soutenir le marché du logement en accession ou en location.",
    "1642": "Conditionner le soutien de bpifrance aux entreprises de plus de 500 salariés à la publication d'un bilan d'émissions de gaz à effet de serre et d'un plan de transition, afin d'encourager leur engagement dans la transition écologique et l'atteinte des objectifs de réduction des émissions de gaz à effet de serre.",
    "1643": "Moduler le taux d'imposition en fonction de l'allocation des bénéfices pour rééquilibrer la balance entre dividendes et réinvestissement dans l'entreprise ou association des salariés à la performance des entreprises.",
    "1644": NaN,
    "1645": "Modifier le calcul de l'assiette sur laquelle est assise la réduction d'impôt pour les fonds d'investissement de proximité (fip) outre-mer, afin de maintenir un différentiel effectif avec le fip hexagonal.",
    "1646": "Porter le taux du crédit d'impôt au titre des services à la personne de 50 à 75 % pour les contribuables des classes populaires dont les revenus annuels nets sont inférieurs à 27.600 euros, tout en maintenant le taux de 50 % pour les autres ménages.",
    "1647": "Rétablir une exonération totale de l'accise sur le gaz pour les gaz renouvelables et bas carbone, afin de différencier les énergies renouvelables et fossiles et encourager le développement de l'énergie renouvelable.",
    "1648": "Réintégrer les amortissements dans le calcul des plus-values de cession des biens loués meublés à titre non professionnel pour corriger les déséquilibres fiscaux entre la location de meublés et la location de logement nus.",
    "1649": "Poursuivre l'égalité de traitement entre structures non lucratives en faveur de l'intérêt général, en étendant l'abattement sur la taxe sur les salaires aux fonds de dotation.",
    "1650": "Mettre en place un taux réduit de tva à 5,5% pour les honoraires d'avocats afin de renforcer l'accès au droit pour les salariés, les chômeurs et les personnes bénéficiant de l'aide juridictionnelle.",
    "1651": "Régler la difficulté fiscale concernant la rémunération des associés d'une société d'exercice libéral soumise à un statut législatif ou réglementaire, en précisant que ces rémunérations sont imposables dans la catégorie des traitements et salaires en présence d'un lien de subordination, et en permettant aux associés de choisir l'imposition prévue à l'article 62 du cgi en cas d'absence de lien de subordination.",
    "1652": "Revaloriser annuellement le plafond via une indexation sur l'indice des prix à la consommation et de supprimer la limite maximale de hausse du montant perçu par une chambre d'agriculture pour 2024.",
    "1653": "Rétablir le crédit d'impôt en faveur de la rénovation énergétique des locaux tertiaires des pme, en incluant notamment les menuiseries extérieures et les protections solaires mobiles.",
    "1654": "Autoriser les collectivités territoriales à exonérer de taxe foncière sur les propriétés bâties les établissements d'enseignement supérieur d'intérêt général en tant qu'opérateurs du service public de l'enseignement supérieur et de la recherche.",
    "1655": "Créer une nouvelle taxe nationale obligatoire pour simplifier la législation, augmenter les taux, élargir le champ d'application et affecter une partie des recettes aux agences de l'eau, dans le but de lutter contre l'artificialisation des sols et de diversifier les sources de financement.",
    "1656": "Rétablir l'éligibilité au crédit d'impôt pour l'adaptation des logements aux personnes âgées, handicapées ou en perte d'autonomie, pour tous les contribuables.",
    "1657": "Promouvoir la transparence complète sur les critères prioritaires pour les consommateurs, tels que la qualité nutritionnelle, l'impact environnemental et l'origine, en réduisant la tva pour les produits alimentaires qui respectent ces critères.",
    "1658": "Relever le plafond d'affectation de la taxe annuelle sur les engins maritimes à usage personnel (taemup) pour le conservatoire du littoral à 44m € afin de soutenir son activité en croissance permanente et de préserver et valoriser les espaces naturels du littoral.",
    "1659": "Réguler la solidarité fiscale entre époux ou partenaires de pacs en cas de divorce ou dissolution, en encadrant l'appréciation de la situation patrimoniale et financière du demandeur de décharge.",
    "1660": "Permettre une décharge de responsabilité solidaire pour les ex-époux en cas de disproportion marquée entre le montant de la dette fiscale et la situation financière et patrimoniale du demandeur, en tenant compte de l'origine du montant de la dette fiscale de la période de vie commune.",
    "1661": "Sanctuariser la dotation d'élu local pour les communes de moins de 1000 habitants en supprimant la condition de potentiel financier, afin d'améliorer la prévisibilité de cette ressource et de faciliter la mise en œuvre des dispositions relatives à l'exercice des mandats locaux.",
    "1662": "Supprimer l'obligation pour les communes de madiran et saint-lanne, dans le département des hautes-pyrénées, de participer à la taxe spéciale d'équipement pour le financement de la ligne grande vitesse entre bordeaux et toulouse.",
    "1663": "Permettre la comptabilisation en compte double des huiles végétales hydrotraitées issues de graisse animale de catégorie c3 pour la catégorie fiscale des gazoles, dans la limite de 15 % des quantités de gazoles destinées à la pêche, à partir du 1er janvier 2024 et jusqu'au 1er janvier 2025, et d'augmenter l'objectif d'incorporation d'énergie renouvelable pour les gazoles à 9,2%.",
    "1664": "Favoriser la pratique du vélo pour les déplacements quotidiens en incitant les entreprises à mettre à disposition de leurs salariés un service de location de vélos.",
    "1665": "Prolonger le crédit d'impôt de dix ans pour les personnes de 60 ans et plus sous condition de fragilité, et d'harmoniser les conditions d'éligibilité au crédit d'impôt en le rendant accessible à tous les seniors de 70 ans et plus, sans condition de fragilité.",
    "1666": "Contester l'usage répété de l'article 49 alinéa 3 de la constitution qui contrevient à la démocratie budgétaire et de dénoncer la pratique de débats budgétaires superflus et inefficaces.",
    "1667": "Préserver la stabilité du cadre fiscal du secteur des services à la personne (sap) en tenant compte de la décision du conseil d'état et de la doctrine sur l'offre globale de services, en favorisant l'accès au plus grand nombre de personnes âgées à des programmes d'accueil non médicalisé par la défiscalisation des frais d'accueil.",
    "1668": "Revaloriser et d'indexer le plafond d'application du taux réduit d'is des pme.",
    "1669": "Indexer les plafonds d'exonération des plus-values des petites entreprises en fonction de l'indice mensuel des prix à la consommation.",
    "1670": "Indexer le plafond de la dep pour améliorer la prévention des aléas climatiques et économiques dans les entreprises agricoles et viticoles.",
    "1671": "Proposer un abattement forfaitaire de 6 000 € sur le revenu imposable des artisans, agriculteurs et professions libérales soumis à l'impôt sur le revenu dans certaines catégories de bénéfices.",
    "1672": "Étendre le bénéfice du crédit d'impôt famille (cifam) aux indépendants, professions libérales, gérants non-salariés, entreprises individuelles, artisans et autoentrepreneurs.",
    "1673": "Défiscaliser les majorations de rémunérations pour le travail le dimanche.",
    "1674": "Permettre la déduction des sommes versées par tout proche aidant de personnes dépendantes, avec ou sans lien familial, pour leur maintien à domicile ou leur admission dans un hébergement collectif de qualité, afin de bénéficier d'un dispositif fiscal.",
    "1675": "Réduire le taux de tva applicable aux denrées alimentaires destinées aux animaux producteurs de denrées alimentaires destinées à la consommation humaine de 10% à 5,5%.",
    "1676": "Compléter le cgi pour exonérer la taxe foncière sur les bâtiments agricoles indépendamment de leurs caractéristiques techniques, afin de garantir la qualité des produits entreposés.",
    "1677": "Restaurer l'indexation des plafonds d'exonération de droits de mutation à titre gratuit pour faire face à l'inflation.",
    "1678": "Faciliter les échanges de parcelles agricoles pour améliorer la gestion des exploitations et réduire les coûts, tout en étendant les conditions d'exonération fiscale pour encourager ces opérations.",
    "1679": "Favoriser la stabilité du foncier attaché aux exploitations viticoles en allégeant la fiscalité applicable aux bénéficiaires d'une transmission à titre gratuit de biens ruraux loués par bail à long terme, sous réserve d'un engagement de conservation pour une longue durée.",
    "1680": "Protéger les exploitations agricoles et viticoles familiales en allégeant la fiscalité des donations et successions lorsque l'un ou plusieurs héritiers souhaitent reprendre l'exploitation, et en garantissant une stabilité pérenne de 18 ans en contrepartie d'une majoration de 10 points du taux d'exonération de droits de mutation à titre gratuit.",
    "1681": "Porter l'abattement en ligne directe de 100 000 à 150 000 € pour les donations effectuées par des donateurs âgés de moins de 80 ans afin d'encourager les transmissions entre vifs.",
    "1682": "Supprimer l'article prorogeant l'exonération temporaire de la taxe spéciale sur les conventions d'assurance des véhicules électriques.",
    "1683": "Réduire le plafond d'affectation des recettes de la ta-cfe en 2024 de 25 millions d'euros par rapport à 2023, et de fixer le prélèvement à 25 millions d'euros.",
    "1684": "Proroger pour un an la contribution temporaire de solidarité sur les secteurs de l'extraction, de l'exploitation minière, du raffinage du pétrole ou de la fabrication de produits de cokerie, afin de justifier le caractère prolongé de l'inflation des prix de l'énergie.",
    "1685": "Conditionner l'accès au crédit d'impôt industrie verte à l'impossibilité de réaliser un plan de sauvegarde de l'emploi dans les cinq années suivant la bénéfice du dispositif, en visant la réindustrialisation et la protection de l'emploi local.",
    "1686": "Conditionner le crédit d'impôt pour les grandes entreprises à des trajectoires d'émissions de gaz à effet de serre compatibles avec les accords de paris.",
    "1687": "Limiter l'application du nouveau crédit d'impôt en prévenant sa cumulativité avec les autres niches fiscales existantes.",
    "1688": "Créer une contribution exceptionnelle de solidarité sur les superprofits des entreprises des secteurs de l'agroalimentaire et de la grande distribution, afin de contribuer à la solidarité nationale et atténuer les effets de l'inflation record sur les ménages et les finances publiques.",
    "1689": "Dédier une partie de la ticpe aux collectivités territoriales pour répondre à leurs besoins financiers dans la transition écologique à long terme.",
    "1690": "Rattraper la dévaluation des tarifs de la taxe sur les surfaces commerciales (tascom) en raison de l'inflation cumulée depuis 2009, en augmentant les tarifs pour les locaux de surface supérieure à 12 000 mètres carrés à 34,12 euros et le seuil de 12 000 euros de chiffre d'affaires par mètre carré à 15 000 euros.",
    "1691": "Supprimer la baisse de 13,5 millions d'euros des ressources affectées aux chambres de métiers et de l'artisanat.",
    "1692": "Rehausser la hausse annuelle du plafond de la tatfnb affectée aux chambres d'agriculture, passant de 3 % à un coefficient fixé annuellement en application de l'article 1518 bis du code général des impôts.",
    "1693": "Réformer la fiscalité sur les transactions foncières agricoles pour prévenir la concentration et la financiarisation des terres.",
    "1694": "Renforcer l'attractivité du métier d'agriculteur en améliorant les conditions de travail et en favorisant la création d'emplois stables et sécurisés au sein des services de remplacement.",
    "1695": "Renforcer significativement la taxe sur les transactions financières en doublant le taux actuel et en intégrant réellement les transactions intra-journalières.",
    "1696": "Rendre public le montant de la cvae résiduelle perçue par l'état jusqu'en 2027.",
    "1697": "Prévoir une réduction d'impôt de 100% pour les cotisations versées aux asa de sylviculteurs pour des actions de défense contre les incendies.",
    "1698": "Favoriser la formation des travailleurs agricoles pour améliorer leurs compétences et contribuer à la transition écologique.",
    "1699": "Autoriser les collectivités territoriales à exonérer de taxe foncière sur les propriétés bâties les établissements d'enseignement supérieur d'intérêt général en tant qu'opérateurs du service public de l'enseignement supérieur et de la recherche.",
    "1700": "Revaloriser le seuil de la contribution sociale de solidarité des sociétés (c3s) pour tenir compte de l'inflation et préserver la compétitivité des pme et eti françaises.",
    "1701": "Réévaluer le seuil d'imposition de la taxe sur les surfaces commerciales (tascom) pour soutenir les établissements de commerce de détail face à l'essor du commerce électronique.",
    "1702": "Supprimer la seconde moitié de la cvae étalée sur quatre ans au lieu de la supprimer totalement en 2024 comme prévu initialement.",
    "1703": "Supprimer la taxe d'enlèvement des ordures ménagères (teom) pour les locaux situés dans des zones où le service de collecte des déchets n'est pas disponible, et d'empêcher les collectivités de taxer ces locaux.",
    "1704": "Réduire le montant de la franchise en base tva applicable aux petites entreprises étrangères en france, afin de limiter les distorsions de concurrence et les risques de fraude, tout en augmentant les recettes tva.",
    "1705": "Réduire la fiscalité sur le gaz utilisé dans les procédés et activités industrielles pour améliorer la compétitivité des entreprises françaises face à la crise énergétique européenne.",
    "1706": "Permettre aux entreprises de déduire la tva sur les dons d'invendus alimentaires et non alimentaires neufs à des associations d'intérêt général à caractère humanitaire, éducatif, social ou charitable, sans se limiter aux seules associations reconnues d'utilité publique.",
    "1707": "Rétablir une exonération totale d'accise sur le gaz pour les gaz renouvelables et bas carbone afin de différencier les énergies renouvelables et fossiles, tout en envoyant un signal clair aux producteurs et consommateurs d'énergie renouvelable.",
    "1708": "Réduire les obligations administratives en matière de documentation de prix de transfert pour les pme et eti dont le chiffre d'affaires dépasse 150 millions d'euros, en faveur d'une offre de sécurité juridique en amont.",
    "1709": "Relever le taux du versement mobilité pour paris et plusieurs départements de l'ile-de-france, augmentant le coût du travail et nuisant à la compétitivité des entreprises franciliennes.",
    "1710": "Réduire les émissions en développant les transports en commun pour les zones d'emploi non desservies, en exonérant les entreprises concernées du versement mobilité.",
    "1711": "Moderniser le calcul du versement mobilité pour tenir compte de l'évolution des modes de travail et exonérer les employeurs ayant conclu un accord de télétravail du montant de ce versement pour les employés concernés.",
    "1712": "Suspendre la limitation de la déductibilité des intérêts tant que les taux de la bce ne sont pas redescendus en-dessous de 2% pour soutenir les entreprises face à la conjonction de la politique monétaire restrictive et des difficultés de certains secteurs.",
    "1713": "Rediriger une partie des recettes fiscales générées par la route vers les départements pour soutenir l'entretien, l'adaptation et la modernisation de l'infrastructure routière.",
    "1714": "Revaloriser la dgf en 2024 pour les communes, epci et départements, à hauteur de l'évolution de l'ipc, soit +2,6%, pour soutenir les budgets locaux et les investissements publics dans un contexte d'inflation.",
    "1715": "Réduire le coût supplémentaire des dépenses subies par les départements, estimé à 2,5 milliards d'euros par an, en augmentant leur dotation globale de fonctionnement de 100 millions d'euros.",
    "1716": "Compenser la hausse du revenu de solidarité active (rsa) de 4,6 % au 1er avril prochain, à hauteur de 345 millions d'euros, pour soutenir le pouvoir d'achat des français concernés et atténuer le reste à charge des départements.",
    "1717": "Augmenter la taxe spéciale sur les conventions d'assurance (tsca) pour les assurances facultatives contre les risques de véhicules terrestres à moteur, afin d'augmenter les moyens des services d'incendie et de secours (sdis) et de compenser cette hausse par les compagnies d'assurance.",
    "1718": "Modifier les dispositions relatives à la procédure de repli des entreprises.",
    "1719": "Modifier les dispositions relatives à la procédure de repli des entreprises.",
    "1720": "Faciliter et optimiser le financement des services d'incendie et de secours, en augmentant la fraction de taxe spéciale sur les conventions d'assurance (tsca) reversée aux départements pour leurs missions liées aux sdis, pour un montant équivalent à environ 100 millions d'euros.",
    "1721": "Calquer le dispositif prévu en matière forestière en matière de droits de mutations à titre gratuit, aux espaces gérés au moyen d'une ore, à condition que ces contrats soient d'une durée supérieure à 30 ans, passés avec une entité agréée au titre de la protection de l'environnement, signés en dehors de toute démarche de compensation des atteintes écologiques et qu'une attestation de bonne exécution des obligations du contrat soit fournie.",
    "1722": "Réduire la tva sur les produits pour incontinence urinaire de 20% à 5,5% pour soulager les personnes âgées et les établissements de soins.",
    "1723": "Réduire le taux de tva sur les couches pour nourrissons de 20% à 5,5% en raison de leur importance pour la santé des nourrissons et pour soutenir la politique familiale.",
    "1724": "Maintenir le niveau de ressources du réseau des chambres de métiers et de l’artisanat en annulant la nouvelle baisse du plafond de tfcma.",
    "1725": "Modifier le crédit d'impôt en faveur des métiers d'art en étendant son assise aux rémunérations des dirigeants non-salariés, plafonnées à 45 000 € par an, pour les petites entreprises.",
    "1726": "Fixer un taux de tva réduit de 5,5 % sur les activités de réparation d'appareils ménagers, de bicyclettes, chaussures et articles en cuir et retouches textiles, autorisé par la directive européenne 2006/112/ce, afin de promouvoir l'économie circulaire et le développement économique et écologique des territoires.",
    "1727": "Libérer de droits de succession les personnes handicapées, selon la proposition de loi n°819 du 30 juin 2023.",
    "1728": "Rééquilibrer le marché locatif en harmonisant les abattements fiscaux des meublés touristiques à 40% et en augmentant les taux et plafonds pour la location de longue durée.",
    "1729": "Fusionner les deux taxes sur les logements vacants pour lutter contre la vacance des logements, apporter une recette aux budgets locaux, simplifier la fiscalité et immobiliser le parc en dépit de la tension entre offre et demande de logements.",
    "1730": "Conditionner la mise en place de l'exonération de taxe foncière sur les logements sociaux à une délibération ad hoc des communes ou des epci.",
    "1731": "Permettre une revalorisation du taux de versement mobilité au bénéfice des autorités organisatrices de la mobilité (aom) afin d'accroître l'offre de transport public et de tenir compte de l'avis des chefs d'entreprises du bassin d'emploi correspondant au ressort territorial de l'aom.",
    "1732": "Fixer un prix minimum par unité d'alcool pour les boissons alcoolisées et d'abaisser la fiscalité sur les boissons dont le prix excède déjà ce prix minimum, afin de réduire la consommation excessive d'alcool et ses conséquences sanitaires.",
    "1733": "Demander un rapport pour amorcer une réforme globale de la tarification et de la fiscalité des alcools en fixant un prix minimum par unité d'alcool et en abaissant la fiscalité sur les boissons dont le prix excède déjà ce prix minimum.",
    "1734": "Réduire le reste à charge pour les résidents d'ehp ad en transformant la réduction d'impôt en crédit d'impôt plafonné.",
    "1735": "Mettre en place une éco-contribution pour couvrir les coûts de traitement des déchets issus d'objets manufacturés avec un taux de recyclabilité inférieur à 30 %.",
    "1736": "Annuler complètement la baisse des moyens des chambres de métier et de l'artisanat et de corriger le montant affecté en tenant compte de l'inflation.",
    "1737": "Indexer le plafond de la taxe affectée (ta-cfe) sur l'inflation pour préserver la capacité d'action des cci au service de l'activité économique et du plein emploi.",
    "1738": "Rehausser de 30 millions d'euros la ressource affectée au cnf pt pour financer les contrats d'apprentissage dans les collectivités territoriales.",
    "1739": "Supprimer la condition de ressources liée au montant de la dotation élu local versée aux communes de moins de 1000 habitants.",
    "1740": "Fixer à 2 347 620 000 euros les crédits affectés aux agences de l'eau en 2024, qui seront utilisés différemment et affectés aux régions pour qu'elles endossent la compétence, contribuant ainsi à réduire les dépenses globales et à améliorer leur efficacité.",
    "1741": "Fixer un taux de tva réduit à 5,5% sur la fourniture et la pose des installations d'autoconsommation solaire jusqu'à 9 kwc.",
    "1742": "Mettre la législation fiscale en cohérence avec la volonté politique en faveur de l'accélération de la transition écologique en proposant d'élever le seuil d'application du taux de 10% de tva de 3 à 9 kwc dans le cas d'une installation en autoconsommation avec revente de surplus, et d'assujettir seulement les installations supérieures à 9 kwc à une tva à 20%.",
    "1743": "Mettre en place un crédit d'impôt pour les entrepreneurs qui immobilisent durablement du capital dans leur coopérative afin d'encourager l'autofinancement et le développement de leur structure.",
    "1744": "Revaloriser la dgf en 2024 à hauteur de l'évolution de l'ipc, soit + 2,6 %, pour soutenir les budgets des collectivités locales face à l'inflation.",
    "1745": "Revaloriser la dgf attribuée aux communes et aux epci à hauteur de l'inflation annuelle estimée pour 2023, soit + 4,0 %, pour assurer la continuité de leurs services publics et préserver l'investissement.",
    "1746": "Modifier l'année de référence de la compensation pour les collectivités territoriales privées du bénéfice de la dynamique de la cvae en 2023.",
    "1747": "Raccourcir les durées de versement du fctva pour les collectivités en n-2 et n-1 afin de soutenir l'économie et les investissements publics locaux.",
    "1748": "Mettre en place un mécanisme d'étalement des remboursements des acomptes du filet de sécurité « inflation » de 2022 sur plusieurs exercices, afin de lisser l'impact budgétaire et comptable.",
    "1749": "Mettre en place un mécanisme d'étalement des remboursements des acomptes du filet de sécurité \"énergétique\" de 2023 sur plusieurs exercices, afin de lisser l'impact budgétaire et comptable.",
    "1750": "Supprimer la condition de potentiel financier pour la dotation particulière élu local (dpel) afin de l'attribuer à toutes les communes de moins de 1 000 habitants, ce qui permettrait d'améliorer la prévisibilité de cette ressource et de faciliter la mise en œuvre des dispositions relatives à l'exercice des mandats locaux.",
    "1751": "Souligner la complexité du millefeuille territorial et de remettre en question le financement des communes nouvelles en 2024.",
    "1752": "Souligner la complexité du millefeuille territorial et de remettre en question le financement des communes nouvelles en 2024.",
    "1753": "Décorréler les taux de l'ir pme et de l'ir pme esus pour traiter séparément ces deux dispositifs de nature différente et prolonger le taux à 25% pour les entreprises solidaires.",
    "1754": "Pérenniser un taux à 25% pour l'incitation à l'investissement dans les foncières sieg.",
    "1755": "Promouvoir la protection environnementale sur les terrains forestiers en instituant un minimum de taxe foncière et en exonérant les propriétaires signataires d'un contrat ore avec une entité agréée pour la protection de l'environnement.",
    "1756": "Fixer un taux de tva réduit à 5,5% sur la fourniture et la pose des installations d'autoconsommation solaire jusqu'à 9 kwc.",
    "1757": "Permettre le changement d'affectation fiscal des installations de stockage de déchets (isd) en post-exploitation pour favoriser l'implantation d'installations photovoltaïques, augmentant ainsi les recettes fiscales pour les collectivités.",
    "1758": "Poursuivre un objectif d'égalité de traitement entre structures non lucratives œuvrant en faveur de l'intérêt général, en étendant l'abattement sur la taxe sur les salaires aux fonds de dotation, au même titre que les associations et les fondations reconnues d'utilité publique.",
    "1759": "Favoriser l'adaptation des logements pour les personnes âgées et handicapées en rétablissant l'éligibilité aux crédits d'impôt pour ces équipements.",
    "1760": "Sécuriser juridiquement et clarifier l'application du taux réduit de tva à 5,5% pour les travaux induits et indissociablement liés aux travaux de rénovation énergétique.",
    "1761": "Restreindre le champ du prêt à taux zéro pour l'achat d'un logement neuf à un bâtiment collectif en zone tendue.",
    "1762": "Prévoir une disposition pour éviter de bloquer les opérations d'accession sociale en qpv pendant la période transitoire entre le 1er janvier 2024 et la date de signature du contrat de ville.",
    "1763": "Promouvoir la rénovation lourde du parc de logements sociaux anciens en leur accordant une exonération de longue durée de la taxe foncière sur les propriétés bâties et en appliquant un taux de tva de 5,5% pour tous les travaux réalisés dans le cadre de ces opérations.",
    "1764": "Proroger d'un an le crédit d'impôt en faveur des entreprises agricoles qui renoncent à l'utilisation de produits phytopharmaceutiques contenant du glyphosate, afin de soutenir leur transition agroécologique.",
    "1765": "Modifier les dispositions fiscales pour favoriser la transmission d'exploitations agricoles à plusieurs jeunes agriculteurs.",
    "1766": "Reconduire pour trois années l'exonération de taxe foncière sur les propriétés non bâties des associations foncières pastorales, en faveur du maintien du pastoralisme dans des territoires fragiles.",
    "1767": "Donner plein effet aux reclassements récents et annoncés de communes en permettant l'application du régime fiscal lli à toutes les opérations situées sur leurs territoires pour lesquelles l'ouverture du chantier interviendra avant la fin de l'année 2024.",
    "1768": "Favoriser la réhabilitation lourde du parc locatif social ancien au lieu de la démolition-reconstruction, en exonérant ou dégrèvant les logements régénérés de la taxe foncière sur les propriétés bâties pour les logements achevés depuis au moins 40 ans et passant d'un classement « f » ou « g » à « a » ou « b » après travaux.",
    "1769": "Maintenir le niveau de ressources du réseau des chambres de métiers et de l’artisanat en annulant la nouvelle baisse du plafond de tfcma.",
    "1770": "Fixer un taux de tva réduit de 5,5 % sur les activités de réparation d'appareils ménagers, de bicyclettes, chaussures et articles en cuir et retouches textiles, autorisé par la directive européenne 2006/112/ce, afin de promouvoir l'économie circulaire et le développement économique et écologique des territoires.",
    "1771": NaN,
    "1772": NaN,
    "1773": "Prolonger la durée de garantie de la dotation \"élu local\" pour les communes nouvelles jusqu'au deuxième renouvellement général du conseil municipal après leur création, afin de faciliter les projets de regroupement de communes.",
    "1774": "Porter la possibilité de déduction des frais d'obsèques de 1500 € à 2500 € pour se rapprocher du coût moyen réel observé en 2023.",
    "1775": "Modifier les conditions d'éligibilité du dispositif pour le futur zonage du dispositif france ruralités revitalisation, en prenant en compte la densité départementale de population inférieure à 35 habitants par kilomètre carré et un critère économique, afin de correspondre aux attendus du conseil d'état.",
    "1776": "Fixer les tarifs de la taxe de séjour dès 2024, par dérogation au calendrier de droit commun, afin d'être en cohérence avec le calendrier des jo 2024 de paris.",
    "1777": "Modifier les dispositions fiscales applicables aux valeurs mobilières dont la propriété a été démembrée lors d'une donation, en imposant par défaut la plus-value de cession à l'usufruitier, à condition que la cession ne porte uniquement sur la nue-propriété, et en imputant les gains résultant de la cession de valeurs mobilières démembrées sur le seul impôt sur le revenu de l'usufruitier.",
    "1778": "Créer un mécanisme de garantie pour compenser une éventuelle baisse des attributions perçues par les communes nouvelles bénéficiaires de la dotation de soutien aux communes pour les aménités rurales.",
    "1779": "Revaloriser annuellement le plafond de la taxe affectée aux chambres d'agriculture via une indexation sur l'indice des prix à la consommation, afin de pallier l'appauvrissement des chambres d'agriculture lié au plafonnement de la tatfnb depuis dix ans et de renforcer leurs moyens pour accompagner les agriculteurs dans la transition écologique.",
    "1780": "Financer la mise aux normes des grands stades lors de l'euro 2016 de football en instaurant une surtaxe temporaire de 0,3% sur les jeux fdj, hors paris sportifs.",
    "1781": "Proposer un remboursement anticipé de la fctva pour les collectivités du pays afin de ne pas gripper l'investissement local et d'économiser des intérêts d'emprunts.",
    "1782": "Proposer un remboursement anticipé de la fctva aux collectivités dont un projet d'investissement excède la moitié du budget annuel d'investissement moyen constaté sur les trois dernières années d'exercices clos, afin de limiter cette mesure aux collectivités ayant le plus besoin et d'éviter une augmentation des emprunts et des intérêts dus.",
    "1783": "Modifier les dispositions applicables aux taxes sur les installations nucléaires afin de sécuriser juridiquement et de rationaliser les taxes, en introduisant notamment une fourchette encadrant le coefficient multiplicateur de la taxe de stockage et en rationalisant le mode de fixation des coefficients de la taxe d'accompagnement.",
    "1784": NaN,
    "1785": NaN,
    "1786": NaN,
    "1787": "Rendre éligibles les dépenses de fonctionnement liées à l'achat de carburant pour les véhicules d'intervention des sdis afin de leur dégager des leviers budgétaires.",
    "1788": "Rétablir le plafond des recettes de la taxe additionnelle à la cfe attribuées aux chambres des métiers et de l’artisanat, qui avait été diminué par le gouvernement.",
    "1789": "Mettre en place un taux de tva réduit pour le secteur de la réparation afin de soutenir son développement et préserver les compétences et savoir-faire liés à cette activité.",
    "1790": "Prolonger la réduction des frais de gestion de la taxe d'enlèvement des ordures ménagères (teom) de 5 à 10 ans pour encourager les collectivités à adopter une tarification incitative et réduire la production de déchets.",
    "1791": "Mettre sur un pied d'égalité la location et l'acquisition d'équipements pour les collectivités, en remboursant la tva pour les deux modes de fonctionnement, afin d'inciter à des pratiques vertueuses et de corriger une distorsion de concurrence.",
    "1792": "Proposer des exonérations de la tgap pour les territoires ultra-marins afin de renforcer leur capacité d'autofinancement et de mettre en place des plans pluriannuels de rattrapage dans la gestion des déchets.",
    "1793": "Réduire les coûts de la taxe générale sur les activités polluantes (tgap) pour les territoires d'outre-mer, en raison de leurs spécificités géographiques et de l'urgence d'investissements dans les infrastructures de gestion des déchets.",
    "1794": "Geler le taux de la réfaction applicable aux territoires ultramarins à partir de 2024 aux taux actuels, et de maintenir les tarifs 2023 pour toute les tonnes incinérées et stockées à compter du 1er janvier 2024, afin de préserver l'épargne brute et de ne pas alourdir les dépenses de fonctionnement des epci et des syndicats mixtes.",
    "1795": "Appliquer le crédit d'impôt aux opérations d'accession sociale à la propriété s'appuyant sur un bail réel solidaire (brs) pour des prix de vente de logements plus cohérents avec les ressources des ménages des départements et régions d'outre-mer.",
    "1796": "Rendre effectif le dispositif « seconde vie » en guadeloupe et à la martinique, permettant l’exonération de la taxe foncière sur les propriétés de plus de 40 ans pour des travaux de réhabilitation visant à améliorer les performances énergétiques, en laissant les collectivités habilitées établir leurs propres critères de performance en tenant compte des spécificités locales.",
    "1797": "Rendre effectif le dispositif « seconde vie » en guyane, à la réunion et à mayotte, en exonérant la tfpb pour les opérations de travaux lourds de réhabilitation visant à améliorer les performances énergétiques des bâtiments de plus de 40 ans, en définissant des critères de performance par voie de décret et en établissant des critères de performance en concertation avec les comités mde.",
    "1798": "Préciser le périmètre d'intervention et le champ d'application du crédit d'impôt pour les opérations de rénovation et de réhabilitation des logements sociaux hors quartier prioritaire de la politique de la ville (qpv), en définissant précisément les critères des opérations éligibles par décret et en travaillant avec l'union sociale pour l'habitat outre-mer (ushom).",
    "1799": "Permettre le crédit d'impôt pour les opérations de réhabilitation visant à atteindre la neutralité carbone et à améliorer la rénovation énergétique du parc social outre-mer.",
    "1800": "Simplifier la procédure d'agrément pour les investissements dans le logement locatif intermédiaire réalisés par des organismes hlm ou des bailleurs sociaux assimilés, et d'instaurer une obligation d'information pour assurer le suivi de la production et le respect des conditions fixées par le code général des impôts.",
    "1801": "Supprimer la condition de délai de deux ans pour l'achèvement des immeubles dans le cadre du dispositif de crédit d'impôt pour les investissements réalisés par les organismes hlm et bailleurs sociaux assimilés dans les départements et régions d'outre-mer.",
    "1802": "Prolonger le délai de 2 à 3 ans pour l'achèvement des travaux de construction de logements sociaux bénéficiant du crédit d'impôt, en cas de retard de chantier lié aux défaillances des entreprises.",
    "1803": "Repousser d'un an l'application de la réforme des redevances sur l'eau dans les drom en raison des différences de moyens et de gouvernance entre les agences de l'eau métropolitaines et les offices de l'eau outre-mer.",
    "1804": "Diminuer l'exonération de la taxe foncière sur les propriétés non bâties pour les bois et forêts de guyane appartenant à l'état, passant de 80% à 60%, afin de doubler le montant de la tfpnb rapporté aux collectivités locales guyanaises.",
    "1805": "Soutenir l'accès au logement et le parcours locatif dans les outre-mer en incitant à la construction de logements intermédiaires, en prolongeant pour deux ans la réduction d'impôt sur le revenu prévue au xii de l'article 199 novovicies du code général des impôts (cgi).",
    "1806": "Renforcer la réglementation des monteurs d'opération en défiscalisation outre-mer, en imposant l'inscription sur un registre public de tous les professionnels intervenant dans l'obtention d'aides fiscales à l'investissement, et en introduisant un numéro d'identification pour chaque entreprise enregistrée.",
    "1807": "Modifier le calcul de l'assiette sur laquelle est assise la réduction d'impôt pour les fonds d'investissement de proximité (fip) outre-mer, afin de maintenir un différentiel effectif avec le fip hexagonal.",
    "1808": "Répondre à la sous-capitalisation des pme outre-mer en créant un dispositif de souscription au capital des pme ultramarines, type ir pme madelin, afin de renforcer leur solvabilité et participer à la création d'emploi et de valeurs.",
    "1809": "Donner aux collectivités locales compétentes l'accès à des informations précises sur les exonérations d'octroi de mer afin d'évaluer avec précision l'impact budgétaire de leurs décisions.",
    "1810": "Supprimer l'abattement pour les services de télévision gratuits sur l'ensemble du territoire métropolitain, en lien avec la réforme du financement du cnc et les observations de la cour des comptes.",
    "1811": "Maintenir le dispositif d'exonération des plus-values professionnelles agricoles de cession en l'état et d'en limiter la portée tout en se basant sur la souplesse d'usage, tout en proposant la création d'un crédit d'impôt pour les coopératives d'utilisation de matériels agricoles afin d'inciter à la mutualisation de matériel plus vertueuse sur le plan social et environnemental.",
    "1812": "Faciliter la prise de congés des agriculteurs en élargissant les conditions d'accès et en augmentant le montant du crédit d'impôt pour financer le recours au service de remplacement.",
    "1813": "Proposer une augmentation du plafond de la taxe additionnelle sur la taxe sur le foncier non bâti (tatfnb) pour atteindre un montant de 322 m €, supprimer la limite maximale de hausse du montant perçu par une chambre d'une année sur l'autre et indexer annuellement le plafond sur l'indice des prix à la consommation, tout en prévoyant des contreparties sur la gouvernance et les actions des chambres d'agriculture.",
    "1814": "Supprimer la prolongation du crédit d'impôt haute valeur environnementale pour 2024, en raison de l'insuffisance de ses exigences environnementales et de son impact négatif sur des pratiques véritablement durables.",
    "1815": "Majorer la taxation des plus-values foncières réalisées par les propriétaires en augmentant le taux de la taxe sur la cession à titre onéreux des terrains nus rendus constructibles à 70% et en l'étendant à toutes les plus-values foncières sur valeur déclarative.",
    "1816": "Renforcer la régulation de l'accès au foncier agricole via une procédure de contrôle sur les cessions de titres sociaux et d'appliquer une fiscalité plus juste pour cesser les incitations à la concentration et à la financiarisation des terres.",
    "1817": "Créer un bouclier tarifaire pour protéger les collectivités de la hausse des coûts des matières premières et atteindre les objectifs de la loi egalim sur les approvisionnements de qualité en restauration collective.",
    "1818": "Renforcer et prolonger le crédit d'impôt pour les exploitations en agriculture biologique jusqu'en 2027, avec une hausse du montant à 5 500 euros, afin de soutenir les services écosystémiques et la transition agroécologique.",
    "1819": "Favoriser la mutualisation des matériels agricoles par l'instauration d'un crédit d'impôt mécanisation collective, en réduisant l'avantage fiscal sur le gazole non routier.",
    "1820": "Réduire le taux de tva à 2,10 % pour les produits issus de l'agriculture biologique afin de favoriser leur accessibilité et de soutenir les filières bio.",
    "1821": "Créer un crédit d'impôt pour soutenir l'adhésion des exploitations agricoles à des organismes nationaux à vocation agricole et rurale, afin de promouvoir l'innovation sociale et les mutualisations d'expériences pour améliorer la performance économique, sociale et environnementale des agriculteurs.",
    "1822": "Maintenir un taux de réduction d'impôt sur le revenu à 25% pour l'incitation à l'investissement dans les foncières solidaires mandatées sieg.",
    "1823": "Limiter une niche fiscale sur l'utilisation du gaz pour la production de légumes à contre-saison en supprimant une disposition introduite par la loi de finance pour 2020, qui permettait de déplafonner le remboursement partiel de la taxe intérieure de consommation sur le gaz naturel (ticgn) pour les exploitants agricoles.",
    "1824": "Prévenir les dysfonctionnements dans la prise en charge des congés maternité, paternité ou d'adoption pour les agriculteurs, en exonérant les prestations de remplacement de la tva pour favoriser leur accès effectif.",
    "1825": "Réserver l'exonération de la redevance pour pollution diffuse aux pratiques d'épandage de digestat de méthanisation vertueuses, en imposant un cahier des charges strict.",
    "1826": "Restreindre les avantages fiscaux pour les installations photovoltaïques sur les terres agricoles, sauf pour les projets agrivoltaïques limités, afin de protéger la vocation alimentaire des terres et de concentrer les avantages sur le photovoltaïque sur les terrains artificialisés.",
    "1827": "Ouvrir le dispositif de prêt à taux zéro éco-ptz aux travaux permettant l'installation d'équipements d'autoconsommation afin de diminuer le coût pour les particuliers et d'accélérer le développement des énergies renouvelables.",
    "1828": "Moduler les aides publiques aux travaux forestiers pour encourager les bonnes pratiques en sylviculture irrégulière, favorisant la biodiversité et la résilience économique.",
    "1829": "Renforcer la taxation des résidences secondaires et des logements vacants dans les zones souffrant d'une pénurie de logements.",
    "1830": "Clarifier les critères de classement des communes en zone france ruralité revitalisation \"plus\".",
    "1831": "Classer les communes en zone france ruralités revitalisation et france ruralités revitalisation \"plus\" en utilisant les données du recensement 2020 et les données emploi et filosofi 2020 disponibles au 1er juillet 2023, afin d'assurer la cohérence entre les données relatives à la densité de population, fondées sur la population municipale, et celles relatives au revenu disponible par unité de consommation et à l'emploi.",
    "1832": "Ajouter une dérogation à l'obligation de dépôt de fonds au trésor pour les collectivités territoriales et les établissements publics, permettant de placer une partie de leur trésorerie sur des comptes à terme ou en titres garantis.",
    "1833": "Remplacer l'agrément préalable exigé aux bailleurs sociaux des outre-mer pour la construction ou l'acquisition de logements locatifs intermédiaires par une obligation d'information permettant de suivre la production et de vérifier le respect des conditions fixées par le code général des impôts pour l'obtention de l'avantage fiscal.",
    "1834": "Permettre l'application du crédit d'impôt opérations d'accession sociale à la propriété en outre-mer, en cohérence avec les ressources des ménages, et de compenser les pertes de recettes par une taxe additionnelle sur l'accise sur les tabacs.",
    "1835": "Consacrer l'existence de l'union sociale pour l'habitat outre-mer (ushom) en l'inscrivant parmi les organismes pour lesquels la caisse de garantie du logement locatif social (cglls) participe aux frais de fonctionnement.",
    "1836": "Supprimer l'obligation pour les communes de madiran et saint-lanne, dans le département des hautes-pyrénées, de participer à la taxe spéciale d'équipement pour le financement de la ligne grande vitesse entre bordeaux et toulouse.",
    "1837": "Garantir une dotation globale de fonctionnement stable pour les communes nouvelles et de financer une dotation d'amorçage pour compenser les surcoûts transitoires d'un regroupement.",
    "1838": "Sécuriser juridiquement et clarifier l'application du taux réduit de tva à 5,5% pour les travaux induits et indissociablement liés aux travaux de rénovation énergétique.",
    "1839": "Créer une incitation fiscale pour encourager la stérilisation des animaux et réduire la population des chiens ou chats errants, afin de soulager les finances locales des communes.",
    "1840": "Mettre en cohérence les mesures de répartition de la fiscalité de l'éolien en mer, en répartissant les recettes de la taxe éolienne en mer en zee entre les bénéficiaires légitimes concernés par l'arrivée du nouvel équipement, pour la transition énergétique et l'adaptation aux impacts du dérèglement climatique.",
    "1841": "Mettre en cohérence les mesures de répartition de la fiscalité de l'éolien en mer, en clarifiant l'affectation des recettes de la taxe éolienne en mer perçues par l'état et en considérant une catégorie spécifique de dépenses en cohérence avec les articles 93 à 97 de la loi aer. cette catégorie serait directement liée à la planification des activités maritimes, dont l'éolien en mer, la planification des infrastructures portuaires et électriques qui lui sont nécessaires et l'appui aux communes littorales face au dérèglement climatique. ainsi, l'amendement vise à soutenir directement les projets portés par des bénéficiaires légitimes et liés à l'arrivée des nouveaux équipements pour la transition énergétique et à l'adaptation aux impacts du dérèglement climatique.",
    "1842": "Relever le plafond du taux de versement mobilité pour la métropole aix-marseille, en s'alignant sur le taux francilien en vigueur jusqu'en 2023, soit 2,95 %, afin de financer les investissements prévus dans le plan « marseille en grand » et d'améliorer l'offre de transports collectifs dans les secteurs concernés.",
    "1843": "Modifier le crédit d'impôt en adaptant son assiette aux rémunérations des dirigeants non-salariés, plafonnées à 45 000 € par an, pour les petites entreprises des métiers d'art.",
    "1844": "Créer un seuil d'exonération de la taxe sur la diffusion en vidéo physique et en ligne de contenus audiovisuels pour les éditeurs de services de vidéo à la demande dont le chiffre d'affaires est inférieur à 5 millions d'euros, afin de soutenir les petits acteurs du marché face à la concurrence des grandes plateformes internationales.",
    "1845": "Décorréler les taux de l'ir pme et de l'ir pme esus pour permettre un traitement séparé de ces dispositifs de nature différente, et de prolonger le taux à 25% pour l'ir pme esus, justifié par la faible rentabilité et les forts besoins en financement des entreprises solidaires.",
    "1846": "Décorréler les taux de l'ir pme et de l'ir pme esus pour maintenir un taux de 25% pour les entreprises solidaires agréées et introduire un taux à 30% pour les versements effectués jusqu'au 31 décembre 2025.",
    "1847": "Pérenniser un taux à 30% pour l'incitation à l'investissement dans les foncières sieg.",
    "1848": "Permettre aux foncières solidaires sieg d'accéder au dispositif de remploi de produit cession pour stimuler l'investissement et éviter l'optimisation fiscale abusive.",
    "1849": "Harmoniser le régime des droits de mutation pour les acteurs de l'immobilier à vocation sociale en alignant les sociétés à prépondérance immobilière agrées esus sur les foncières solidaires sieg, et en leur permettant de bénéficier du droit d'enregistrement de 0,1%.",
    "1850": "Élargir la taxe affectée du defi aux ressortissants de l'ifth pour assurer la pérennité de son financement et soutenir la filière de l'habillement et des textiles techniques.",
    "1851": "Permettre aux professions libérales imposées sous le régime des bénéfices non commerciaux (bnc) de bénéficier de la déductibilité de l'achat d'oeuvres d'artistes vivants pour les exposer au public, en modifiant l'article 238 bis ab du code général des impôts.",
    "1852": "Renforcer la portée des dispositions adoptées en première lecture à l'assemblée nationale, permettant d'accroître le taux de taxe d'habitation sur les résidences secondaires et autres locaux meublés non affectés à l'habitation principale pour les communes et les établissements publics de coopération intercommunale, dans la limite de 5 % du taux moyen constaté dans les communes du département ou du taux moyen national constaté l'année précédente.",
    "1853": "Mettre en cohérence les mesures de répartition de la fiscalité de l'éolien en mer, en répartissant les recettes de la taxe éolienne en mer en zee entre les bénéficiaires légitimes concernés par l'arrivée du nouvel équipement, pour la transition énergétique et l'adaptation aux impacts du dérèglement climatique.",
    "1854": "Mettre en cohérence les mesures de répartition de la fiscalité de l'éolien en mer, en clarifiant l'affectation des recettes de la taxe éolienne en mer perçues par l'état et en considérant une catégorie spécifique de dépenses en cohérence avec les articles 93 à 97 de la loi aer. cette catégorie serait directement liée à la planification des activités maritimes, dont l'éolien en mer, la planification des infrastructures portuaires et électriques qui lui sont nécessaires et l'appui aux communes littorales face au dérèglement climatique.",
    "1855": "Transformer la réduction d'impôt pour les dons versés aux candidats ou aux formations politiques en crédit d'impôt pour garantir l'égalité des citoyens devant l'engagement politique et électoral.",
    "1856": "Réinstaurer un taux plein d'imposition forfaitaire des entreprises de réseaux sur les installations photovoltaïques au sol sur terres agricoles, naturelles et forestières, afin de protéger la vocation alimentaire des terres et de renforcer les finances des collectivités territoriales.",
    "1857": "Supprimer l'indexation automatique de l'ifer mobile sur l'inflation au titre de l'année 2024 pour les opérateurs télécoms.",
    "1858": "Mettre en œuvre l'article l225-1 du code de l'environnement pour financer la surveillance de la qualité de l'air avec une infime fraction du produit de la ticpe, conformément au principe de polluer-payeur.",
    "1859": "Créer une contribution compensatoire sur les produits en plastique à usage unique pour inciter les metteurs en marché à concevoir, produire et distribuer des produits plus durables.",
    "1860": "Permettre le classement en zone france ruralités revitalisation pour les communes situées dans les départements ruraux peu denses.",
    "1861": "Relever le plafond d'affectation de la taxe annuelle sur les engins maritimes à usage personnel (taemup) pour le conservatoire du littoral de 40m€ à 44m€ afin de soutenir son activité en croissance permanente et d'atteindre l'objectif du « tiers naturel littoral » à l'horizon 2050.",
    "1862": "Élargir la taxe affectée du defi aux ressortissants de l'ifth pour assurer la pérennité de son financement et soutenir la filière de l'habillement et des textiles techniques.",
    "1863": "Permettre le classement en zone france ruralités revitalisation des communes de france métropolitaine de moins de 20 000 habitants situées dans un territoire peu dense et respectant un critère de revenu assoupli, dont la majorité de la population réside en zone de montagne.",
    "1864": "Restreindre le champ de la taxe sur les infrastructures de transport de longue distance aux seules autoroutes, en exonérant les ports et aéroports.",
    "1865": "Réduire le taux de la taxe sur les infrastructures de transport de longue distance autres que les autoroutes, en raison de la forte concurrence internationale et de la fragilité du secteur aéronautique.",
    "1866": "Supprimer l'article 15 du projet de loi de finances pour 2024, qui prévoit la création d'une taxe sur l'exploitation d'infrastructures de transport de longue distance, en raison des risques juridiques majeurs, de la concurrence déloyale et de la menace pour les investissements liés à la transition énergétique et écologique de la france.",
    "1867": "Permettre aux organismes à but non lucratif de bénéficier du régime de groupe tva et d'élargir le périmètre d'exonération de tva pour les prestations fournies par les membres du groupement et les groupes composés d'associations et de structures bancaires, assurancielles ou mutualistes.",
    "1868": "Renforcer la cohérence fiscale des usufruits de sommes d'argent, en limitant la déductibilité de la dette de restitution et en prévoyant une liquidation des droits de mutation par décès sur la valeur de cette dette.",
    "1869": "Réduire la franchise en base tva pour les micro-entreprises étrangères opérant en france afin de limiter les distorsions de concurrence et réduire le risque de fraude, avec un potentiel de gain de plus d'un milliard d'euros pour les finances publiques.",
    "1870": "Reconnaître un acte de \"hacking éthique\" comme un don ou versement à une entité, ouvrant droit à une réduction d’impôt sur le revenu égale à 66 % de son montant, afin de soutenir les associations et les ong contre les cyberattaques.",
    "1871": "Réduire le taux minimum de la redevance pour l'irrigation non gravitaire à 0,5 centime d'€/m3 en catégorie 1 et 1 centime d'€/m3 en catégorie 2, correspondant à 10% du plafond au lieu de 28% prévu par le projet de loi de finances pour 2024.",
    "1872": "Maintenir les taux actuels pour la redevance pour pollution diffuse afin d'éviter une augmentation supplémentaire de 37 millions d'euros sur la production agricole et de préserver la concurrence et la souveraineté alimentaire française.",
    "1873": "Retirer les alinéas modifiant l'assiette pour le calcul de la redevance afin de préserver l'irrigation gravitaire dans les territoires où elle répond aux enjeux sociétaux.",
    "1874": "Soumettre les installations inférieures à 9 kwc à une tva à 10% pour la vente du surplus et la pose de l'équipement de production, afin de mettre la législation fiscale en cohérence avec la demande des citoyens et la volonté politique en faveur de la transition écologique.",
    "1875": "Permettre aux ménages d'accéder à un prêt à taux zéro pour l'équipement en installations solaires en autoconsommation individuelle ou collective, afin de réduire leurs factures d'électricité et d'engager les bénéficiaires dans la maîtrise de leur consommation.",
    "1876": "Permettre l'exonération de la taxe intérieure de consommation sur les produits énergétiques (ticfe) pour la part d'électricité auto-produite par les projets d'autoconsommation collective, afin de favoriser la transition énergétique et lutter contre la précarité énergétique.",
    "1877": "Proposer un dispositif d'amorçage pour les installations d'autoconsommation collective en instaurant une exonération de 5 ans du tarif d'utilisation des réseaux publics de l'électricité (turpe) pour les 20 premières années d'exploitation.",
    "1878": "Proposer une exonération d'accise sur l'électricité pour les projets d'autoconsommation collective pendant 20 ans, afin d'encourager leur développement et de contribuer à la transition énergétique.",
    "1879": "Relever le seuil d'imposition forfaitaire sur les entreprises de réseau pour les installations de production d'électricité de 100 kw à 250 kw afin de dynamiser le marché des grandes toitures solaires et d'améliorer l'équilibre économique des opérations d'autoconsommation collective.",
    "1880": "Modifier l'ifer pour favoriser une répartition plus équitable des énergies renouvelables sur le territoire national, sans surcoût pour les pouvoirs publics, les consommateurs et les contribuables.",
    "1881": "Clarifier la notion de centrale photovoltaïque pour l'application de l'ifer.",
    "1882": "Clarifier et d'harmoniser l'exonération fiscale des structures porteuses des ombrières solaires pour accélérer la production d'énergie renouvelable et atteindre les objectifs nationaux en la matière.",
    "1883": "Signaler clairement à tous les acteurs de la filière agricole la transition énergétique en cours pour la ferme france et de mettre en place une feuille de route pour mener à bien cette transition, en prenant en compte les impératifs économiques et techniques des exploitants agricoles.",
    "1884": "Réduire les prélèvements sociaux sur les revenus fonciers des retraités agricoles pour reconnaître leur complément de retraite et protéger les terres non bâties.",
    "1885": "Modifier la taxe sur les services vidéo pour soutenir le financement du centre national de la musique sans pénaliser l'industrie de la musique.",
    "1886": "Reconnaître un acte de \"hacking éthique\" comme un don ou versement à une entité, ouvrant droit à une réduction d'impôt sur le revenu égale à 66 % de son montant, afin de soutenir les associations et les ong face aux cyberattaques et de développer une confiance numérique solide dans le monde associatif.",
    "1887": "Prolonger la durée de garantie de la dotation \"élu local\" pour les communes nouvelles jusqu'au deuxième renouvellement général du conseil municipal après leur création, afin de faciliter les projets de regroupement de communes.",
    "1888": "Simplifier et de rendre plus protecteur le régime de la dotation globale de fonctionnement (dgf) des communes nouvelles, en offrant de la visibilité et de la stabilité aux élus, en créant une garantie de long terme pour les communes nouvelles, financée par le budget de l'état, et en prolongant la réception de la dotation d'amorçage à 6 ans et en augmentant son montant.",
    "1889": "Simplifier et de stabiliser le régime de la dotation globale de fonctionnement (dgf) des communes nouvelles, en offrant une garantie de long terme et une visibilité aux élus, tout en augmentant la dotation d'amorçage pour soutenir les projets de regroupement de communes.",
    "1890": "Permettre le classement en zone france ruralités revitalisation pour les communes situées dans les départements ruraux peu denses, dont la densité de population est inférieure à 35 habitants par kilomètre carré.",
    "1891": "Restreindre l'éligibilité au zonage france ruralités revitalisation aux communes de plus de 30 000 habitants des départements ruraux dont l'ensemble des communes sont classées zone france ruralités revitalisation, en excluant les pôles principaux d'activités et d'attractivité de ces départements.",
    "1892": "Relever le plafond de la taxe sur la cession à titre onéreux des terrains nus ou des droits relatifs à des terrains nus rendus constructibles, passant de 12 m€ à 20 m€, afin de financer des mesures en faveur de l'installation des jeunes agriculteurs et de la transmission des exploitations en agriculture.",
    "1893": "Créer une distinction entre terrains agricoles cultivés et non cultivés pour inciter les propriétaires à transformer les terrains en friche en cultures, en exonérant les propriétaires de terrains cultivés du paiement de la taxe foncière.",
    "1894": "Maintenir le bénéfice de l'aide fiscale pour les chauffe-eaux solaires en outre-mer, en vertu de sa contribution à la décarbonation de l'énergie et à la création d'emplois.",
    "1895": "Créer une \"contribution exceptionnelle de solidarité sur les sur-bénéfices\" pour redistribuer les profits générés par la crise exceptionnelle d'inflation.",
    "1896": "Proposer une nouvelle estimation de la dépense de l'ensemble des administrations publiques en prenant en compte les chiffres des trois grands types d'administrations.",
    "1897": "Créer une taxe sur les distributeurs automatiques de billets et autres caisses automatiques dans les communes de plus de 20 000 habitants, afin de compenser le remplacement progressif de la main-d'œuvre humaine par des robots.",
    "1898": "Augmenter le taux de la taxe sur les transactions financières à 0,5 % pour générer 2,88 milliards d'euros de recettes supplémentaires pour financer l'effort de solidarité internationale française.",
    "1899": "Permettre aux collectivités de mettre en place une tarification incitative des déchets sur une partie seulement d'un territoire donné, en tenant compte des différents enjeux et typologies de territoires.",
    "1900": "Prolonger la réduction des frais de gestion de la taxe d'enlèvement des ordures ménagères (teom) de 5 à 10 ans pour encourager les collectivités à adopter une tarification incitative et réduire la production de déchets.",
    "1901": "Modifier les maximums et minimums de la redevance sur l'usage de l'eau, en augmentant les plafonds de 40% et en établissant les planchers à 20% de ces plafonds, afin de renforcer le signal-prix et d'inciter à l'économie de la ressource.",
    "1902": "Doubler les plafonds des amendes prononcées par l'autorité de contrôle des nuisances aéroportuaires pour rendre ces sanctions plus dissuasives en matière environnementale.",
    "1903": "Élargir le champ d'application de l'article 5 du projet de texte pour inclure les équipements et dépenses liées aux opérations suivantes : spécifiquement pour les éoliennes situées en mer, aux systèmes et lignes d'ancrages, câbles de raccordement d'export et navires de services, afin de couvrir l'ensemble des investissements indispensables au développement de l'éolien offshore et de l'éolien flottant, filières qui doivent être soutenues dans le développement de technologies adaptées.",
    "1904": "Inclure les dépenses d'investissement liées aux travaux d'aménagement des infrastructures portuaires pour la production d'éoliennes en mer dans le crédit d'impôt, en garantissant la recevabilité financière par un gage sur les tabacs.",
    "1905": "Préciser la nature fiscale et comptable de la déduction mise en place pour atténuer les conséquences de l'appréciation des stocks de vaches laitières et allaitantes, en la qualifiant de provision réglementée au sens du droit comptable.",
    "1906": "Mettre en cohérence les mesures de répartition de la fiscalité de l'éolien en mer, en répartissant les recettes de la taxe éolienne en mer en zee entre les bénéficiaires légitimes concernés par l'arrivée du nouvel équipement, pour soutenir directement les projets portés par des bénéficiaires engagés dans la transition énergétique et l'adaptation aux impacts du dérèglement climatique.",
    "1907": "Mettre en cohérence les mesures de répartition de la fiscalité de l'éolien en mer, en clarifiant l'affectation des recettes de la taxe éolienne en mer en zee et en considérant une catégorie spécifique de dépenses en cohérence avec les articles 93 à 97 de la loi aer, directement liée à la planification des activités maritimes, dont l'éolien en mer, la planification des infrastructures portuaires et électriques qui lui sont nécessaires et l'appui aux communes littorales face au dérèglement climatique.",
    "1908": "Sécuriser juridiquement et clarifier l'application du taux réduit de tva à 5,5% pour les travaux induits et indissociablement liés aux travaux de rénovation énergétique.",
    "1909": NaN,
    "1910": "Rétablir une exonération totale d'accise sur le gaz pour les gaz renouvelables et bas carbone afin de différencier les énergies renouvelables et fossiles, en maintenant une attractivité pour le développement de ces énergies et envoyant un signal clair aux producteurs et consommateurs.",
    "1911": "Supprimer les articles l. 421-70-1 et 421-81-1 du code des impositions sur les biens et services, afin de respecter le vote du parlement et de ne pas créer une taxe additionnelle sur les tabacs.",
    "1912": "Rendre applicable l'augmentation des plafonds de la dep et de l'exonération des plus-values dès le 1er janvier 2023 pour compenser la réduction partielle de la détaxation du gnr.",
    "1913": "Augmenter les plafonds de déduction pour épargne de précaution et de les rendre plus progressifs pour mieux répondre aux besoins des exploitants agricoles.",
    "1914": "Proposer une augmentation du plafond pluriannuel de déduction pour épargne de précaution pour les exploitants agricoles, passant de 150 000 € à 250 000 €, afin de garantir un résultat moyen constant et de renforcer la résilience face aux aléas climatiques et à la suppression partielle de la détaxation du gnr.",
    "1915": "Garantir la compétitivité de la ferme france en soutenant la transition énergétique vers des biocarburants pour les usages agricoles, en coordonnant les efforts du machinisme agricole et des fournisseurs d'énergie, et en mettant en place des mesures d'accompagnement fiscal.",
    "1916": "Favoriser le portage du foncier agricole par des investisseurs extérieurs au monde agricole, en imposant les revenus fonciers issus de la location de biens ruraux par bail à long terme et par bail cessible au titre du prélèvement forfaitaire unique.",
    "1917": "Réduire les prélèvements sociaux sur les revenus fonciers des retraités agricoles pour reconnaître leur complément de retraite et protéger les terres non bâties.",
    "1918": "Modifier les dispositions fiscales pour favoriser la transmission d'exploitations agricoles à plusieurs jeunes agriculteurs.",
    "1919": "Faciliter la transmission des entreprises agricoles en société par la mise en place d'une cession progressive des parts sociales sur une durée de 120 mois.",
    "1920": "Maintenir les taux actuels pour la redevance pour pollution diffuse afin d'éviter une augmentation supplémentaire de 37 millions d'euros sur la production et de ne pas aggraver les distorsions de concurrence avec les autres états-membres de l'union européenne.",
    "1921": "Retirer les alinéas modifiant l'assiette pour le calcul de la redevance pour l'irrigation gravitaire dans les territoires où elle répond aux enjeux sociétaux.",
    "1922": "Supprimer les possibilités d'adapter le tarif de la redevance élevage par unité géographique, tout en maintenant l'exception des activités agricoles.",
    "1923": "Réduire le taux plancher de la redevance pour l'irrigation non gravitaire à 0,5 centime d'€/m3 en catégorie 1 et 1 centime d'€/m3 en catégorie 2, correspondant à 10% du plafond au lieu de 28%.",
    "1924": "Favoriser la transmission des exploitations et l'installation des jeunes agriculteurs en allégeant la fiscalité des revenus fonciers.",
    "1925": NaN,
    "1926": "Rehausser le plafond d'affectation de la taxe affectée aux chambres de métiers et de l'artisanat à hauteur de 15 m€.",
    "1927": "Rehausser le plafond d'affectation de la taxe affectée aux chambres de métiers et de l'artisanat à hauteur de 15 m€.",
    "1928": "Revaloriser annuellement le plafond via une indexation sur l'indice des prix à la consommation et de supprimer la limite maximale de hausse du montant perçu par une chambre d'agriculture pour 2024.",
    "1929": "Permettre le classement en zone france ruralités revitalisation des communes de france métropolitaine de moins de 20 000 habitants situées dans un territoire peu dense et respectant un critère de revenu assoupli, dont la majorité de la population réside en zone de montagne.",
    "1930": "Reporter l'entrée en vigueur du dispositif de taxe incitative relative à la réduction de gaz à effet de serre dans les transports au 1er janvier 2026.",
    "1931": "Réduire le taux de tva pour les établissements de loisirs sportifs marchands de 20% à 5,5%, afin de promouvoir la pratique sportive et améliorer la santé physique et mentale des français.",
    "1932": "Réduire le taux de tva sur les droits d'engagement des participants aux événements sportifs outdoor de 20% à 5,5%, afin de promouvoir la santé publique et de soutenir l'économie de la filière de l'outdoor.",
    "1933": "Fixer un prix minimum par unité d'alcool pour les boissons alcoolisées en france, afin de réduire les risques sanitaires liés à la consommation excessive d'alcool et de préserver le secteur en abaissant la fiscalité sur les produits dont le prix excède déjà ce prix minimum.",
    "1934": "Fixer un prix minimum par unité d'alcool pour les boissons alcoolisées afin de réduire les risques sanitaires liés à la consommation excessive d'alcool, sans affecter les petits producteurs et en finançant la lutte contre les addictions.",
    "1935": "Mettre en place des dispositifs incitatifs pour les propriétaires de biens immobiliers afin de lutter contre la crise du logement en exonérant de l'impôt sur la fortune immobilière les logements mis en location dans le cadre des dispositifs solidaires existants.",
    "1936": "Réviser la législation sur l'exonération de droits de mutation pour inclure les enfants, petits-enfants et arrière-petits-enfants du conjoint dans le cadre de familles recomposées.",
    "1937": "Corriger une erreur législative.",
    "1938": "Réaffecter la croissance de la cvae perçue par l'état jusqu'en 2027 au programme \"territoires d'industrie\" pour soutenir la réindustrialisation locale.",
    "1939": "Permettre aux organismes hlm d'obtenir un dégrèvement de la taxe foncière sur les propriétés bâties pour les logements vacants depuis plus de 3 mois en cas de projet de démolition, en référençant la décision du préfet de \"prise en considération du dossier d'intention de démolir\" au lieu de l'autorisation définitive de démolir.",
    "1940": "Permettre aux départements d'exonérer les logements neufs de la taxe sur les logements vacants.",
    "1941": "Supprimer les nouvelles diminutions envisagées sur la dotation de compensation de réforme de la taxe professionnelle (dcrtp) et la dotation de garantie des reversements des fonds départementaux de péréquation de taxe professionnelle (fdptp) pour les communes et les epci, afin de ne pas amputer davantage ces transferts de l'état.",
    "1942": "Limiter le crédit d'impôt pour les créateurs de jeux vidéo aux dépenses engagées avant le 31 décembre 2025, tout en assurant la sécurité des opérateurs économiques engagés dans la procédure.",
    "1943": "Simplifier la procédure de définition des zones d'aides à finalité régionale et des zones d'aide à l'investissement des petites et moyennes entreprises en remplaçant le décret en conseil d'etat par un décret simple.",
    "1944": "Préciser les obligations déclaratives incombant aux contribuables.",
    "1945": "Réduire le taux de la valeur locative des locaux d'habitation à caractère exceptionnel, notamment des monuments historiques classés ou inscrits, afin d'éviter un alourdissement de la charge de taxe foncière et de préserver le patrimoine de notre pays.",
    "1946": "Tripler le montant des amendes pour non-respect de l'encadrement des loyers afin de lutter contre l'engorgement du logement social.",
    "1947": "Permettre aux collectivités ayant la compétence de contrôle de l'encadrement des loyers de percevoir le montant des sanctions administratives afin de favoriser la mise en place de l'encadrement des loyers et d'inciter les propriétaires à respecter la loi et des niveaux de prix soutenables pour les ménages.",
    "1948": "Créer une taxe annuelle sur les compléments de loyers dans les zones d'encadrement afin de prévenir les dérives.",
    "1949": "Renforcer la sécurité juridique de l'exonération facultative de la taxe d'habitation sur les résidences secondaires et autres locaux meublés non affectés à l'habitation principale (thrs) en faveur de certaines associations et fondations, en adoptant la définition prévalant pour la réduction d'impôt sur le revenu au titre des dons.",
    "1950": "Limiter le classement en zones france ruralité revitalisation et france ruralité revitalisation \"plus\" aux communes de moins de 20 000 habitants, et d'inclure les communes de moins de 30 000 habitants lorsque la densité de population du département est inférieure à 35 habitants par kilomètre carré et que son revenu médian disponible par unité de consommation est inférieur à la médiane des revenus médians disponibles par unité de consommation par département.",
    "1951": "Réduire le taux de tva sur les dispositifs de dépistage rapide du vih de type tro d de 20% à 5,5% afin d'augmenter leur utilisation et atteindre l'objectif de fin de transmission du virus en 2030 en france.",
    "1952": "Modifier les modalités techniques de versement de la tva aux collectivités territoriales, sans conséquence sur les montants versés et garantissant le versement dès le mois de janvier de la nouvelle ressource, à compter du 1er janvier 2026.",
    "1953": "Permettre aux epci d'instituer la tarification incitative de la teomi uniquement sur les territoires des communes ayant moins de 20% de logements collectifs, afin d'améliorer l'équilibre coût-bénéfice et de favoriser le tri et la réduction des déchets.",
    "1954": "Augmenter le pourcentage cible d'incorporation d'énergies renouvelables pour les gazoles à 9,14 % en 2024 pour tenir compte de l'extension de la taxe incitative relative à l'utilisation d'énergie renouvelable dans le transport (tiruert) au carburant utilisé par le secteur de la pêche.",
    "1955": "Prolonger et ajuster l'exonération temporaire de la taxe spéciale sur les conventions d'assurances pour les véhicules électriques.",
    "1956": "Maintenir le plafond de l'avance immédiate de crédit d'impôt pour l'emploi à domicile à son niveau actuel, afin de simplifier la procédure pour les particuliers-employeurs et de ne pas nuire au secteur de l'aide à domicile.",
    "1957": "Rendre effectif le dispositif « seconde vie » en guadeloupe et la martinique pour l'exonération de la tfpb sur une longue durée pour les travaux de réhabilitation lourde du parc locatif social ancien au lieu d'une démolition-reconstruction.",
    "1958": "Évacuer le risque de perte de l'avantage fiscal pour les opérations de construction de logements sociaux qui bénéficient du crédit d'impôt et accusent un retard de chantier lié aux défaillances des entreprises.",
    "1959": "Rendre éligible le crédit d'impôt opérations d'accession sociale à la propriété s'appuyant sur un bail réel solidaire, notamment en rh i et dans les zones exposées aux risques, pour mettre les prix de sortie en cohérence avec les ressources des ménages des départements et régions d'outre-mer.",
    "1960": "Créer deux nouveaux cas de dispense à la condition d'activité exclusive pour les entrepreneurs individuels et les entreprises de moins de 11 salariés dans le secteur des services à la personne, afin de leur permettre d'exercer une activité accessoire hors sap sans perdre les avantages fiscaux et sociaux liés à cette qualification.",
    "1961": "Élargir l'octroi du prêt à taux zéro (ptz) pour combattre les difficultés d'accès au logement et lutter contre l'artificialisation des sols.",
    "1962": "Maintenir les taux de réduction d'impôt du dispositif pinel de 2022 pour 2023 et 2024 afin de stimuler la construction de logements neufs et de soutenir l'offre de logements locatifs à loyers modérés.",
    "1963": "Provisoirement exonérer les chaînes d'information de la taxe sur les services de télévision pour étudier un dispositif plus équilibré et favoriser l'exposition de documentaires.",
    "1964": "Rétablir le prêt à taux zéro (ptz) pour les logements neufs collectifs et individuels sur l'ensemble du territoire, avec un retour à une quotité de 40% et une réactualisation des barèmes.",
    "1965": "Fixer à 1,12 % au lieu de 0,89 % le taux national applicable à compter de 2024 pour la taxe additionnelle à la cotisation foncière des entreprises (tacfe).",
    "1966": "Créer une « résidence de repli » pour les français établis à l'étranger et de dégrèver la taxe d'habitation sur les résidences secondaires et autres locaux meublés non affectés à l'habitation au titre de l'année de leur retour en france depuis une zone de crise politique, militaire, environnementale ou sanitaire.",
    "1967": "Prolonger pour deux ans la réduction d'impôt sur le revenu connue sous le nom de pinel outre-mer, afin de stimuler la construction de logements intermédiaires dans les territoires ultramarins.",
    "1968": "Plafonner le prélèvement sru à un certain montant de l'épargne brute de la commune, afin de limiter les pénalités financières excessives pour les communes déficitaires en logements sociaux.",
    "1969": "Permettre aux non-résidents ne percevant aucun ou presque aucun revenu étranger de bénéficier du mécanisme de la décote, actuellement réservé aux résidents et aux non-résidents \"schumacker\".",
    "1970": "Étendre le dispositif de déduction des pensions alimentaires aux prestations compensatoires imposables en france pour les personnes fiscalement domiciliées hors de france.",
    "1971": "Permettre une réduction d'impôt pour les dépenses liées aux cotisations aux assurances de base de la cfe pour les contribuables sans droits ouverts auprès d'un régime de sécurité sociale en france.",
    "1972": "Permettre aux contribuables de bénéficier d'une réduction d'impôt sur le revenu pour les frais de scolarité engagés pour leurs enfants dans des établissements français d'enseignement à l'étranger, avec un plafond de 4 000 € et en respectant les plafonnements prévus par l'article 200-0 a du code général des impôts.",
    "1973": "Proposer une simplification et une harmonisation de la fiscalité des non-résidents en appliquant automatiquement le taux moyen sur leurs revenus de source française et étrangère, similaire au système en vigueur pour les résidents.",
    "1974": "Libérer les conjoints étrangers de français de toute taxe liée à la délivrance ou au renouvellement de leur titre de séjour, concrétisant ainsi une recommandation du défenseur des droits.",
    "1975": "Créer un dégrèvement de taxe d'habitation sur les résidences secondaires et autres locaux meublés non affectés à l'habitation principale (thrs) pour les personnes qui n'ont pas leur domicile fiscal en france, sous certaines conditions et au titre de l'année de leur retour en france depuis une zone de crise politique, militaire, environnementale ou sanitaire.",
    "1976": "Limiter le montant de la franchise de tva applicable aux petites entreprises étrangères en france, afin de réduire les problématiques de concurrence déloyale et d'augmenter les recettes fiscales.",
    "1977": "Supprimer les exonérations fiscales pour les unités de méthanisation dans les communes rurales afin de compenser les charges et externalités supplémentaires qu'elles génèrent.",
    "1978": "Augmenter de 90 millions d'euros l'enveloppe globale consacrée à la dsr pour améliorer l'égalité financière entre les territoires.",
    "1979": "Lisser sur quatre ans les prélèvements sur les fonds de roulement des cci à hauteur de 25 millions d'euros chaque année, en lieu et place des prélèvements annoncés par le gouvernement.",
    "1980": "Élargir le champ du crédit d'impôt pour l'industrie verte aux équipements hydroélectriques, en maîtrisant les conséquences budgétaires par des précisions par décret et l'exclusion des projets bénéficiant déjà d'une aide publique.",
    "1981": "Élargir le champ du crédit d'impôt pour l'industrie verte aux équipements des petits réacteurs modulaires, avec des conséquences budgétaires maîtrisées.",
    "1982": "Élargir le champ du crédit d'impôt pour l'industrie verte (c3iv) à certains équipements liés au stockage et à la valorisation du co2, selon des modalités similaires à celles déjà prévues pour les autres technologies, tout en maîtrisant les conséquences budgétaires.",
    "1983": "Préciser le régime de la provision fiscale relative à la valorisation des stocks de vaches laitières et allaitantes, en qualifiant ce nouveau dispositif de provision réglementée au sens du droit comptable, afin d'assurer la pleine efficacité de la provision fiscale créée et de limiter les conséquences de l'appréciation de leurs stocks par les éleveurs de bovins laitiers et allaitants.",
    "1984": "Limiter le classement en zones france ruralité revitalisation et france ruralité revitalisation \"plus\" aux communes de moins de 20 000 habitants, et d'inclure les communes de moins de 30 000 habitants lorsque la densité de population du département est inférieure à 35 habitants par kilomètre carré et que son revenu médian disponible par unité de consommation est inférieur à la médiane des revenus médians disponibles par unité de consommation par département.",
    "1985": "Proposer une réduction du montant de la franchise tva applicable aux petites entreprises étrangères en france, afin de limiter les distorsions de concurrence et les risques de fraude.",
    "1986": "Maintenir les taux de réduction d'impôt liés au dispositif pinel pour les années 2023 et 2024 afin de relancer la construction neuve et le logement locatif à loyers maîtrisés.",
    "1987": "Rétablir le crédit d'impôt en faveur de la rénovation énergétique des locaux tertiaires des pme, en incluant notamment les menuiseries extérieures et les protections solaires mobiles.",
    "1988": "Préciser que les chambres d'hôtes ne sont pas concernées par l'exclusion des aides en faveur des investissements exploités dans le cadre d'une activité de location de meublés de tourisme.",
    "1989": "Réintégrer les investissements dans le champ de l'aide fiscale pour les installations de production d'électricité solaire, sous certaines conditions, et d'adapter les conditions d'éligibilité de ces investissements aux réalités des situations économiques des entreprises ultramarines.",
    "1990": "Rétablir, sous conditions, l'éligibilité des investissements dans les véhicules de tourisme affectés aux activités de location de courte durée et de transport public de voyageurs en outre-mer, tout en conditionnant leur éligibilité au respect d'un plafond d'émission de dioxyde de carbone de 117 grammes par kilomètre et en plafonnant l'assiette de l'aide fiscale.",
    "1991": "Permettre l'élargissement de l'assiette fiscale pour les travaux de réhabilitation lourde de friches hôtelières et industrielles, en autorisant la transformation de friches industrielles en hôtels et de friches hôtelières en établissements industriels.",
    "1992": "Intégrer dans le projet de loi de finances pour 2024 le dispositif de résidence d'attache pour les français établis hors de france.",
    "1993": "Permettre aux professionnels répertoriés comme sédentaires, installés dans une zone france ruralités revitalisation, de pouvoir exercer hors de la zone frr dans la limite de 25% du chiffre d'affaires, comme c'est le cas pour les activités non sédentaires.",
    "1994": "Mettre fin aux pratiques abusives et d'élargir l'assistance fiscale pour les investissements écologiques dans la réhabilitation de friches hôtelières et industrielles.",
    "1995": "Mettre fin aux pratiques abusives en matière d'aide fiscale à l'investissement productif outre-mer et d'adapter les conditions d'éligibilité de ces investissements aux réalités des situations économiques des entreprises ultramarines.",
    "1996": "Clarifier que les chambres d'hôtes ne sont pas concernées par l'exclusion des aides fiscales pour les investissements exploités dans le cadre d'une activité de location de meublés de tourisme.",
    "1997": "Augmenter les fonds pour l'accompagnement de l'installation et de la transmission des exploitations agricoles, en relevant le plafond de la taxe ja de 10 m€.",
    "1998": "Permettre aux epci de n'instituer la tarification incitative que sur les territoires des communes ayant moins de 20% de logements collectifs, afin d'améliorer l'équilibre coût-bénéfice et de favoriser la prévention et la gestion des déchets.",
    "1999": "Réintroduire le crédit d'impôt pour la rénovation énergétique dans les locaux tertiaires des pme, en incluant les menuiseries extérieures et en plafonnant les dépenses.",
    "2000": "Permettre la conversion de véhicules thermiques en véhicules électriques ou à hydrogène pour répondre aux exigences de la réglementation européenne et favoriser la décarbonation rapide des flottes de véhicules.",
    "2001": "Prévoir une année supplémentaire avant d'intégrer les résultats des travaux d'actualisation dans les bases d'imposition des locaux professionnels.",
    "2002": "Corriger l'article sur la réforme des agences de l'eau, en alignant l'exemption fiscale de mayotte, précisant les compteurs utilisés et explicitant la capacité des comités et agences à déterminer les tarifs pour 2025.",
    "2003": "Proroger pour trois ans, jusqu'au 31 décembre 2026, le dispositif \"denormandie dans l'ancien\" qui offre une réduction d'impôt pour l'acquisition de logements anciens ayant fait l'objet de travaux d'amélioration ou de transformation, et de corriger une incohérence concernant les investissements réalisés par les contribuables par l'intermédiaire d'une société civile de placement immobilier (scpi).",
    "2004": "Donner plein effet aux reclassements récents et annoncés de communes en permettant l'application du régime fiscal lli à toutes les opérations pour lesquelles l'ouverture du chantier est intervenue avant la fin de l'année 2023.",
    "2005": "Proroger d'un an le dispositif de réduction fiscale de 30% applicable à l'impôt sur le revenu relatif à l'investissement dans les foncières solidaires sieg.",
    "2006": "Décorréler les variations du taux de taxe d'habitation sur les résidences secondaires de celle de la taxe foncière sur les propriétés bâties dans les communes littorales, limitrophes de celles-ci mais aussi dans les communes de montagne et les communes situées en zones tendues.",
    "2007": "Prolonger la contribution visible de l'ameublement au-delà du 31 décembre 2025 pour assurer la transparence, prévenir les distorsions de concurrence et impliquer les producteurs dans la gestion des déchets.",
    "2008": "Favoriser le portage du foncier agricole par des investisseurs extérieurs au monde agricole, en imposant les revenus fonciers issus de la location de biens ruraux par bail à long terme et par bail cessible au titre du prélèvement forfaitaire unique.",
    "2009": "Renforcer la place des communes en matière de fiscalité des énergies renouvelables en leur garantissant une part de 50% des recettes de l'ifer.",
    "2010": "Modifier les dispositions fiscales pour favoriser la transmission d'exploitations agricoles à plusieurs jeunes agriculteurs.",
    "2011": "Restreindre les avantages fiscaux pour les locations de meublés de tourisme en alignant leur régime fiscal sur celui du micro foncier, avec un abattement forfaitaire de 30% plafonné à 15 000 € de recettes et 22 500 € pour les meublés de tourisme classés.",
    "2012": "Renforcer l'équité fiscale en excluant du régime du micro-bic les individus louant au moins trois meublés de tourisme, les considérant comme des professionnels de l'hébergement et les soumettant à un régime réel d'imposition.",
    "2013": "Rétablir le taux réduit de tva pour la production de logements sociaux financés par le plus afin de stimuler la construction de logements sociaux et de garantir l'accès au logement pour les populations défavorisées.",
    "2014": "Réduire le plancher de la redevance pour l'irrigation non gravitaire à 0,5 centime d'€/m3 en catégorie 1 et 1 centime d'€/m3 en catégorie 2, correspondant à 10% du plafond au lieu de 28%.",
    "2015": "Maintenir les taux actuels pour la redevance pour pollution diffuse afin d'éviter une augmentation supplémentaire de 37 millions d'euros sur la production et de ne pas aggraver les distorsions de concurrence avec les autres états-membres de l'union européenne.",
    "2016": "Retirer les alinéas modifiant l'assiette pour le calcul de la redevance afin de préserver l'irrigation gravitaire dans les territoires où elle répond aux enjeux sociétaux.",
    "2017": "Supprimer les possibilités d'adapter le taux de redevance élevage par unité géographique, tout en maintenant l'exception des activités agricoles.",
    "2018": "Renforcer les sanctions financières en cas de non-respect des objectifs de rattrapage de logements sociaux dans les communes déficitaires.",
    "2019": "Bénéficier aux entreprises agricoles générant des crédits carbone labellisés d'un crédit d'impôt au titre de cette labellisation.",
    "2020": "Pérenniser la dotation pour épargne de précaution (dep) instituée par l'article 51 de la loi de finances pour 2019, arrivant à échéance en 2025, en la maintenant de façon définitive comme un outil stratégique de gestion des risques pour les exploitations agricoles.",
    "2021": "Augmenter les seuils de la dotation pour épargne de précaution (dep) pour renforcer et pérenniser cet outil stratégique de gestion des risques pour les exploitations agricoles.",
    "2022": "Supprimer la hausse de 20% de la redevance pour pollutions diffuses prévue à l'article 16 du projet de loi de finances.",
    "2023": "Étendre aux exploitants d'earl la possibilité de multiplier le crédit d'impôt hve par le nombre d'associés dans la limite de 4, comme c'est déjà le cas pour les gaec.",
    "2024": "Créer un crédit d'impôt d'accompagnement pour favoriser l'anticipation et l'accompagnement des transmissions d'exploitations agricoles, en réponse à la diminution du nombre d'exploitants et aux difficultés d'installation des jeunes agriculteurs.",
    "2025": "Favoriser la transmission des exploitations agricoles à des jeunes en adaptant un levier fiscal déjà en vigueur.",
    "2026": "Proroger d'un an le crédit d'impôt en faveur des entreprises agricoles qui renoncent à l'utilisation de produits phytopharmaceutiques contenant du glyphosate, afin de maintenir le soutien à la transition agroécologique de leurs systèmes de production.",
    "2027": "Maintenir les taux actuels pour la redevance pour pollution diffuse afin d'assurer une recette permanente et d'accélérer la transition agroécologique.",
    "2028": "Rétablir le crédit d'impôt en faveur de la rénovation énergétique des locaux tertiaires des pme, en y incluant notamment les menuiseries extérieures et les protections solaires mobiles.",
    "2029": "Permettre le rétrofit électrique des véhicules thermiques pour répondre aux exigences de la réglementation européenne et favoriser la décarbonation rapide des flottes de véhicules.",
    "2030": "Réévaluer les seuils de procédures d'agrément en fonction de l'inflation constatée par l'insee, afin de maintenir leur pertinence et de faciliter les procédures pour les entreprises.",
    "2031": "Modifier le calcul de l'assiette sur laquelle est assise la réduction d'impôt pour les fonds d'investissement de proximité (fip) outre-mer, afin de maintenir un différentiel effectif avec le fip hexagonal.",
    "2032": "Porter le crédit d'impôt relatif aux dépenses effectuées dans un département d'outre-mer pour les entreprises de production cinématographique et audiovisuelle à 50%, afin de compenser les contraintes supplémentaires de ces territoires et d'améliorer leur attractivité économique.",
    "2033": "Porter le crédit d'impôt pour les dépenses de presse dans les départements ultramarins à 50% pour compenser les contraintes spécifiques de ces territoires.",
    "2034": "Porter le crédit d'impôt pour les dépenses dans les domaines du cinéma, de l'audiovisuel et des jeux vidéo dans les collectivités ultramarines à 50% afin de soutenir la création et l'innovation dans ces secteurs.",
    "2035": "Rendre obligatoire l'inscription sur un registre public de tout professionnel intervenant dans l'obtention d'aides fiscales à l'investissement, et ce qu'il intervienne en tout ou partie dans la procédure.",
    "2036": "Rendre effectif le dispositif « seconde vie » à la réunion, en guyane et à mayotte pour l'exonération de la tfpb sur une longue durée pour les opérations de réhabilitation lourde du parc locatif social ancien, en prenant en compte les spécificités climatiques et en impliquant les collectivités dans l'établissement des critères d'appréciation.",
    "2037": "Remplacer l'agrément préalable des bailleurs sociaux des outre-mer pour la construction ou l'acquisition de logements locatifs intermédiaires par une obligation d'information permettant de suivre la production et de vérifier le respect des conditions fiscales.",
    "2038": "Préciser le périmètre d'intervention et le champ d'application du crédit d'impôt pour les opérations de rénovation et de réhabilitation des logements sociaux hors qpv, en définissant les critères éligibles par décret et en clarifiant la mention \"voisines du neuf\".",
    "2039": "Permettre le crédit d'impôt pour les opérations de réhabilitation visant à atteindre la neutralité carbone et à améliorer l'efficacité énergétique des logements sociaux en outre-mer.",
    "2040": "Limiter le nomadisme libéral dans les zones de revitalisation rurale et d'encadrer cette pratique pour france ruralités revitalisation (frr).",
    "2041": "Modifier l'article 1378 octies du code général des impôts pour élargir la liste des infractions pénales susceptibles d'exclure les associations du champ de la réduction d'impôt accordée au titre des dons réalisés par les particuliers.",
    "2042": "Rééquilibrer les avantages fiscaux applicables aux meublés touristiques et aux locations de longue durée, en modifiant les plafonds et les taux d'abattements, tout en conservant une incitation en faveur des logements classés et en excluant certaines catégories de logements touristiques.",
    "2043": "Supprimer la réforme du zonage du ptz telle qu'envisagée par le gouvernement, en raison de son impact négatif sur l'égalité territoriale et l'accès au logement pour les jeunes ménages.",
    "2044": "Rétablir l'octroi du ptz pour l'acquisition d'un logement dans un bâtiment d'habitation collectif, quelle que soit la zone d'implantation, si elle est peu artificialisante, en fondant l'octroi du ptz sur des conditions justifiées sur le plan environnemental.",
    "2045": "Compléter le rapport prévu à l'article 177 de la loi de finances pour 2022 afin d'évaluer l'impact des nouvelles exonérations de tfpb sur les ressources des collectivités et de prendre les mesures de compensation en conséquence.",
    "2046": "Proposer un dispositif d'exonération de la taxe foncière des propriétés bâties (tfpb) pour encourager le développement de constructions durables et réemployables destinées au relogement temporaire des habitants du parc social et à l'hébergement des publics précaires.",
    "2047": "Proposer un dispositif d'exonération de taxes pour encourager le développement de constructions déplaçables et durables pour le relogement temporaire des habitants du parc social et l'hébergement des publics précaires.",
    "2048": "Modifier les plafonds de ressources des locataires éligibles pour une meilleure mixité sociale dans le cadre du projet \"seconde vie\".",
    "2049": "Réduire les droits d'enregistrement pour les reventes de logements dans le cadre du dispositif brs, afin de fluidifier le marché et tenir compte de leur vocation sociale.",
    "2050": "Modifier le régime fiscal des locations de meublés de tourisme pour l'aligner sur celui du régime du micro foncier pour locations nues, avec un abattement de 30% dans la limite de 15 000 € de recettes, et de maintenir un régime dérogatoire dans les zones rurales avec un abattement supplémentaire de 21%, soit un taux d'abattement de 51% dans la limite de 15 000 € de recettes.",
    "2051": "Modifier le régime fiscal des locations de meublés de tourisme pour les rendre plus équitables avec les autres activités d'hébergement et augmenter l'offre de logements pour les habitants des zones touristiques.",
    "2052": "Modifier le régime fiscal des locations de meublés de tourisme pour les rendre plus équitables avec les autres activités d'hébergement et augmenter l'offre de logements pour les habitants des zones touristiques.",
    "2053": "Mieux protéger l'anonymat des agents qui traitent les manquements révélés à l'administration fiscale par des aviseurs fiscaux.",
    "2054": "Responsabiliser les professionnels fournissant des conseils ou des moyens aux contribuables pour frauder, en augmentant les pénalités en cas de manquements délibérés.",
    "2055": "Conditionner les aides publiques au respect de standards par les entreprises soumises à l'obligation de déclaration de performance extrafinancière, en appliquant la conditionnalité à l'ensemble des aides publiques et en prévoyant des pénalités financières en cas de non-respect.",
    "2056": "Réformer le barème de la contribution exceptionnelle sur les hauts revenus (cehr) pour renforcer la contribution des ménages les plus aisés à la solidarité nationale.",
    "2057": "Lutter contre les pratiques d'évitement de l'impôt en soumettant au barème de l'impôt sur le revenu les montants versés à des sociétés holdings sur lesquelles le redevable exerce un contrôle effectif.",
    "2058": "Mettre en place un taux dégressif pour le crédit d'impôt pour l'emploi d'un salarié à domicile, afin de concilier la lutte contre le travail dissimulé et le redressement des comptes publics.",
    "2059": "Rétablir les plafonds de réduction d'impôt sur le revenu pour les contribuables domiciliés dans les départements d'outre-mer.",
    "2060": "Transformer la réduction d'impôt au titre des frais de dépendance et d'hébergement pour les personnes dépendantes accueillies en établissement spécialisé en un crédit d'impôt, afin de rendre le dispositif plus redistributif et d'étendre son champ d'application aux publics les plus fragiles.",
    "2061": "Transformer la réduction d'impôts permise par les dons aux associations en crédit d'impôt pour ouvrir l'avantage fiscal du soutien au monde associatif aux citoyens les plus précaires.",
    "2062": "Remplacer la réduction d'impôt par un crédit d'impôt pour les bénévoles qui renoncent au remboursement des frais de déplacement, afin d'établir une égalité entre les bénévoles assujettis et non assujettis à l'impôt sur le revenu.",
    "2063": "Supprimer la taxation des pensions alimentaires perçues par les mères dans le cadre d'une séparation ou d'un divorce, afin de mettre fin à une anomalie fiscale et d'atténuer les inégalités de revenus entre les parents.",
    "2064": "Prendre en compte l'origine frauduleuse de la dette dans l'examen de la demande de décharge en responsabilité solidaire pour les ex-époux.",
    "2065": "Modifier la loi de finances pour 2008 afin d'exclure certains biens de l'examen de la situation patrimoniale lors d'une demande de décharge en responsabilité solidaire, afin de protéger les femmes victimes de violences économiques et de préserver leur situation financière après une séparation.",
    "2066": "Considérer comme résidence principale en france celle détenue par des contribuables résidant dans une zone déconseillée aux voyageurs pour l'application de divers prélèvements fiscaux.",
    "2067": "Permettre aux contribuables non-résidents de bénéficier de la réduction d'impôt pour leurs dons et versements aux œuvres, tout en encadrant strictement cette extension pour assurer l'équité fiscale.",
    "2068": "Réintroduire un impôt de solidarité sur le capital sous la forme d'un impôt de solidarité sociale et climatique, avec des mécanismes de déduction réservés aux entreprises écoresponsables.",
    "2069": "Supprimer le prélèvement forfaitaire unique, également connu sous le nom de flat tax, en raison de son inefficacité à stimuler la croissance économique et de son impact sur l'augmentation des inégalités fiscales et patrimoniales.",
    "2070": "Relever le taux du prélèvement forfaitaire unique (pfu) de 10 % afin de rapprocher la taxation du capital de celle des revenus du travail et de réduire les inégalités de niveau de vie.",
    "2071": "Majorer de 5 points, en 2024, le prélèvement forfaitaire unique sur les revenus distribués par les grandes entreprises supérieurs de 20 % à la moyenne des revenus distribués entre 2017 et 2021, afin de désinciter à la distribution des résultats exceptionnels par des super-dividendes et des super-rachats d'actions.",
    "2072": "Rétablir le système d'imposition des plus-values latentes lors du transfert du domicile fiscal hors de france, connu sous le nom d'« exit tax », antérieur à 2019, afin de lutter contre l'évasion fiscale.",
    "2073": "Mettre fin aux pratiques d'arbitrage de dividendes utilisées pour la fraude et l'évasion fiscale, en supprimant les lacunes législatives et en appliquant automatiquement une retenue à la source de 30% pour les flux financiers partants à l'étranger.",
    "2074": "Supprimer la \"niche copé\" pour rééquilibrer la fiscalité des entreprises et réduire les possibilités d'optimisation fiscale, en tenant compte de la baisse du taux d'impôt sur les sociétés.",
    "2075": "Renforcer l'exonération de la transmission des biens professionnels avec un abattement de 75% des droits de mutation à titre gratuit, mais sans plafond, ce qui contribue à accentuer les inégalités patrimoniales liées à l'héritage.",
    "2076": "Comptabiliser l'héritage total reçu au cours de la vie pour l'imposition, afin de promouvoir la méritocratie et réduire les inégalités.",
    "2077": "Supprimer les abattements sur les rachats d'actions pour les personnes dont les actions sont rachetées, afin de mettre fin à un biais fiscal en faveur des rachats d'actions.",
    "2078": "Harmoniser le régime fiscal des plus-values pour les associés d'une scic avec celui des associés d'une scop, dans une perspective de cohérence et de simplification.",
    "2079": "Pérenniser un taux à 30% pour l'incitation à l'investissement dans les foncières sieg, afin de promouvoir l'investissement solidaire et de soutenir les entreprises solidaires dans leur lutte contre les situations d'exclusion et leur action en faveur du logement très social.",
    "2080": "Permettre aux foncières solidaires sieg de bénéficier du dispositif du remploi de produit de cession.",
    "2081": "Harmoniser le régime des droits de mutation pour les acteurs de l'immobilier à vocation sociale en alignant les sociétés à prépondérance immobilière agréées esus sur les foncières solidaires sieg et en leur permettant de bénéficier du droit d'enregistrement de 0,1%.",
    "2082": "Transposer en droit interne les dispositions de l'accord ocde/g20 sur la taxation minimale des bénéfices des multinationales, mais le parlement ignore le montant des nouvelles recettes et l'impact de la réforme sur le solde du budget général.",
    "2083": "Changer la définition de la base imposable en france pour les sociétés domiciliées à l'étranger, afin de les soumettre à l'impôt sur les sociétés, qu'elles possèdent ou non un établissement stable en france. les bénéfices imposables seront calculés en multipliant les bénéfices mondiaux consolidés du groupe par la fraction de ses ventes mondiales faites en france. cette réforme vise à donner corps au principe selon lequel les multinationales doivent payer leurs impôts là où elles font leurs chiffres d'affaires. l'amendement propose également une clause anti-abus pour éviter que les sociétés ne déclarent une fraction disproportionnée de leurs ventes à des clients hors-groupe implantés dans des paradis fiscaux. la réforme nécessite de renégocier les conventions fiscales internationales pour éviter la double imposition. l'amendement propose une entrée en vigueur de la réforme au 1er janvier 2025, laissant au gouvernement le temps de sa mise en œuvre dans les meilleures conditions.",
    "2084": "Créer un crédit d'impôt recherche « vert » (cir « vert ») avec un taux de 30% pour les dépenses allant jusqu'à 100 millions d'euros et de 40% pour les pme, afin d'encourager les investissements dans le domaine de l'environnement et des activités non polluantes.",
    "2085": "Limiter les écarts de salaires et de mieux partager la richesse créée au sein des entreprises pour lutter contre les inégalités, en incitant les entreprises à augmenter les rémunérations les plus faibles ou à maîtriser celles les plus élevées, par le biais d'un levier fiscal qui fixe un plafond de déductibilité pour les rémunérations supérieures.",
    "2086": "Modifier le taux de l'impôt sur les sociétés pour certaines activités, afin de promouvoir une meilleure justice sociale et une réponse à l'urgence écologique.",
    "2087": "Redistribuer la croissance de la cvae, perçue par l'état jusqu'en 2027, aux collectivités locales via le programme \"territoires d'industrie\".",
    "2088": "Modifier l'article 7 ter nouveau, issu d'un amendement du rapporteur général du budget à l'assemblée nationale, en supprimant le bénéfice de l'aide fiscale à l'investissement productif sur certaines activités et en ouvrant le bénéfice de cette aide à la rénovation et la réhabilitation des friches hôtelières ou industrielles.",
    "2089": "Taxer plus fortement les services numériques rendus par les multinationales du numérique, en augmentant la tsn à 0,5%, en raison de leurs bénéfices en forte hausse et de la concurrence déloyale exercée sur le commerce français.",
    "2090": "Prolonger jusqu'au 31 décembre 2026 le crédit d'impôt pour les créateurs de jeux vidéo et de ne pas appliquer ce bornage aux jeux pour lesquels l'agrément provisoire a été délivré avant cette date.",
    "2091": "Modifier le taux du crédit d'impôt en faveur de la production phonographique pour les entreprises de taille moyenne et les grandes entreprises, afin d'améliorer la visibilité sur leurs investissements et de ne pas pénaliser les tpe-pme.",
    "2092": "Mettre en place une contribution des services de diffusion de musique en ligne, gratuits et payants, dont le produit serait affecté au budget du centre national de la musique (cnm), en appliquant un taux marginal (1,75%) à une assiette élargie (chiffre d'affaires publicitaire et généré par les abonnements), afin de garantir au cnm l'affectation de ressources nouvelles et indispensables à hauteur de 20 millions d'euros, à la conduite de ses missions dès 2024.",
    "2093": "Prolonger le crédit d'impôt théâtre pour deux ans supplémentaires, jusqu'au 31 décembre 2026, afin d'analyser pleinement son évaluation et de décider ensuite de son adaptation.",
    "2094": "Supprimer un nouvel article qui prévoit d'exonérer les fédérations sportives internationales reconnues par le comité international olympique de l'impôt sur les sociétés, de la cotisation foncière des entreprises et de la cotisation sur la valeur ajoutée des entreprises, ainsi que d'exonérer d'impôt sur le revenu les rémunérations versées aux salariés de ces fédérations pour une durée de cinq ans.",
    "2095": "Renforcer la fiscalité sur l'agriculture pour promouvoir une meilleure justice fiscale, mettre fin aux incitations à la concentration et à la financiarisation des terres, et favoriser le dynamisme des campagnes et des paysans traditionnels.",
    "2096": "Renforcer la législation sur l'accès au foncier agricole en introduisant un dispositif fiscal pour garantir la cohérence des politiques publiques et lutter contre la concentration excessive des exploitations et l'accaparement des terres agricoles.",
    "2097": "Pérenniser et améliorer le crédit d'impôt pour dépenses de remplacement en agriculture, en ouvrant le dispositif à tous les agriculteurs et en modifiant les taux de prise en charge.",
    "2098": "Créer un nouveau dispositif de suramortissement pour les exploitants agricoles qui installent des panneaux photovoltaïques sur les toits de bâtiments agricoles lors d'une opération de désamiantage, permettant une déduction de 40% du prix d'achat des panneaux et favorisant ainsi la santé publique et l'économie.",
    "2099": "Permettre aux français résidant hors de france de bénéficier d'une réduction d'impôt pour des dons effectués au profit d'organisations françaises, tout en limitant cette réduction à la seule partie française des impôts.",
    "2100": "Rétablir l'impôt de solidarité sur la fortune, supprimé en 2018, pour lutter contre les inégalités patrimoniales et renforcer les finances publiques.",
    "2101": "Faciliter l'octroi d'une décharge en responsabilité solidaire pour les personnes ayant divorcé ou rompu un pacs, en cas de dette fiscale résultant des actions attribuables au seul ex-conjoint, y compris en cas de fraude fiscale.",
    "2102": "Revaloriser annuellement le plafond via une indexation sur l'indice des prix à la consommation et de supprimer la limite maximale de hausse du montant perçu par une chambre d'une année sur l'autre, afin de renforcer les ressources des chambres d'agriculture pour accompagner les agriculteurs face aux enjeux climatiques et environnementaux.",
    "2103": "Clarifier et rendre lisible le projet de taxe poids lourds, en répondant aux difficultés soulevées par l'ordonnance n° 2023-661 et en simplifiant les modalités de mise en œuvre opérationnelle.",
    "2104": "Supprimer le bénéfice de l'aide fiscale à l'investissement productif sur des secteurs d'activité clés pour le tissu économique ultra-marin, tout en ouvrant le bénéfice de l'aide fiscale en faveur des friches hôtelières ou industrielles en vue de leur réhabilitation et en intégrant les investissements portant sur des installations de production d'électricité utilisant l'énergie radiative du soleil.",
    "2105": "Recentrer le crédit impôts recherche sur les secteurs prioritaires nécessitant un soutien de l'état en matière de recherche, en excluant les dépenses liées à l'élaboration de nouvelles collections exposées par les entreprises industrielles du secteur habillement-cuir et aux stylistes et bureaux de styles recrutés par ceux-ci.",
    "2106": "Intégrer explicitement les dépenses d'innovation sociale dans le périmètre du crédit d'impôt recherche.",
    "2107": "Supprimer la taxe spéciale d'équipement destinée à financer le projet de construction de nouvelles lignes ferroviaires à grande vitesse bordeaux-toulouse et bordeaux-dax.",
    "2108": "Prolonger le crédit d'impôt cinéma aux films de court métrage pour soutenir les jeunes talents et la qualité des films diffusés en salle.",
    "2109": "Garantir un niveau de rémunération suffisant aux scénaristes et aux auteurs d’œuvres cinématographiques et audiovisuelles en prévoyant que le crédit d'impôt cinéma ne soit ouvert qu'aux œuvres pour lesquelles ces derniers ont été rémunérés à hauteur d'au minimum 7% du coût global du film.",
    "2110": "Renforcer le crédit d'impôt sur le spectacle vivant pour soutenir les petites structures indépendantes et les artistes en développement professionnel.",
    "2111": "Rehausser le montant du crédit d'impôt pour les abonnements à des publications d'information politique et générale afin d'inciter davantage les citoyens à souscrire à des abonnements de presse ipg.",
    "2112": "Ne pas limiter l'accès au crédit d'impôt à un unique abonnement par foyer fiscal, afin d'encourager la diversification des sources d'informations au sein d'un même foyer fiscal.",
    "2113": "Simplifier le dispositif et d'exonérer totalement de tva les droits versés aux auteurs de leur vivant.",
    "2114": "Supprimer la réduction d'impôt pour les familles avec des enfants scolarisés dans le supérieur et de rediriger ces fonds vers la création d'une allocation autonomie universelle d'études pour les jeunes majeurs.",
    "2115": "Réduire le périmètre de la réduction d'impôts aux contribuables dont les enfants étudient hors de leur département d'origine, impliquant nécessairement la location d'un logement et une charge supplémentaire pour le foyer fiscal.",
    "2116": "Rétablir l'intégralité des recettes de la contribution vie étudiante et campus aux crous et aux établissements d'enseignement supérieur.",
    "2117": "Augmenter la part de la tva affectée à l'audiovisuel public pour financer une plateforme européenne pilotée par la chaîne.",
    "2118": "Proposer un crédit d'impôt uniquement aux entreprises agricoles certifiées au 3ème niveau, en réponse aux critiques sur la certification environnementale et la concurrence des appellations, marques ou certifications inférieures.",
    "2119": "Favoriser une sylviculture plus proche des cycles naturels en baissant l'exonération fiscale pour les bénéficiaires ayant des garanties de gestion durables et en ajoutant une exonération pour ceux contribuant à la préservation de la biodiversité et du carbone.",
    "2120": "Réformer le régime des plus-values de cessions immobilières pour fluidifier le marché et encourager la mobilisation des emprises foncières non bâties.",
    "2121": "Simplifier et d'harmoniser la taxation des plus-values de cession de terrains nus rendus constructibles par une décision d'urbanisme, en créant une nouvelle taxe nationale obligatoire, en élargissant la base d'assujettissement, en unifiant l'assiette, en rehaussant les taux, et en affectant le produit de la taxe aux agences de l'eau, tout en maintenant une quote-part pour les communes concernées.",
    "2122": "Rendre effectif le dispositif « seconde vie » en guadeloupe et en martinique pour favoriser la réhabilitation du parc locatif social ancien et bénéficier d'exonération de taxes foncières.",
    "2123": "Fusionner la taxe sur les logements vacants (tlv), la taxe d'habitation sur les résidences secondaires et autres locaux meublés non affectés à l'habitation principale (thrs) et la taxe d'habitation sur les logements vacants (thlv) afin de simplifier la fiscalité et d'inciter les propriétaires à remettre leurs logements vacants sur le marché.",
    "2124": "Permettre aux communes classées dans les zones géographiques dites « tendues » de majorer d’un pourcentage compris entre 5 % et 60 % la part leur revenant de la cotisation de taxe d’habitation sur les résidences secondaires, afin de généraliser le recours à la thrs.",
    "2125": "Permettre aux intercommunalités de majorer la part de la taxe d'habitation sur les résidences secondaires dans des zones tendues pour influencer le marché de l'immobilier et favoriser l'accès au logement.",
    "2126": "Mettre en place un dispositif de droit de mutation plus égalitaire avec un barème progressif pour taxer les acquisitions de moins de 200 000 euros et taxer davantage les transactions plus importantes.",
    "2127": "Transformer l'exonération de tfpb en un dégrèvement d'impôts locaux pour assurer la compensation à l'euro près le coût du dispositif pour les collectivités et de lever le gage sur les tabacs.",
    "2128": "Conditionner la mise en place de la nouvelle exonération de taxe foncière sur les logements sociaux à une délibération ad hoc des communes ou des epci.",
    "2129": "Soutenir le parcours locatif et l'accès au logement dans les outre-mer en donnant au représentant de l'état la possibilité d'agréer une opération de construction de logements intermédiaires au taux réduit de tva sans condition de minimum de 25% de surface de logements sociaux.",
    "2130": "Préciser le périmètre et les conditions d'intervention du crédit d'impôt pour les opérations de réhabilitation de logements sociaux situés hors zone qpv et d'élargir ce crédit d'impôt aux opérations visant à décarboner le parc social.",
    "2131": "Transformer le dispositif d'investissement locatif \"loc'avanta ges\" en crédit d'impôt, prolongé jusqu'en 2027 et adapté à la production d'une offre de logements privée sociale et très sociale, avec des incitations pour les propriétaires et un encadrement des loyers en fonction des loyers de voisinage.",
    "2132": "Taxer les livraisons en ligne de manière dégressive en fonction de la durée de livraison pour réduire la concurrence déloyale et l'empreinte carbone de la logistique.",
    "2133": "Faire contribuer les plateformes de travail, telles que uber, à des cotisations sociales pour les travailleurs qu'elles emploient, en tant que \"salariés\" et non comme des auto-entrepreneurs, afin d'améliorer leurs conditions de travail et leur protection sociale.",
    "2134": "Créer une majoration des taux de versement mobilité de 0,5% pour le développement, la refonte ou l'amélioration substantielle de l'offre de mobilité nécessitant des dépenses de fonctionnement ou d'investissement nouvelles.",
    "2135": "Définir le périmètre de perception du versement mobilité additionnel (vma) à l'échelle des epci.",
    "2136": "Supprimer l'exonération de taxe sur le kérosène pour les vols commerciaux en jets privés effectués sur le territoire national.",
    "2137": "S'assurer que les entreprises concernées par la taxe le seront aussi au niveau de leurs filiales.",
    "2138": "Reconsidérer la taxation des sociétés concessionnaires d'autoroutes en incluant les filiales et en évaluant les résultats d'exploitation au niveau des groupes, afin de prévenir les optimisations fiscales et les divisions artificielles des groupes concessionnaires.",
    "2139": "Modifier le calcul de la rentabilité de l'exploitant pour la taxe sur l'exploitation des infrastructures de transport de longue distance, en ne prenant en compte que le meilleur et le pire niveau de rentabilité sur 7 ans au lieu de 2 chacun.",
    "2140": "Créer une contribution écologique selon le principe pollueur-payeur, au service de la transition énergétique et du report modal, pour les entreprises qui décident du transport, les « donneurs d’ordre », afin de financer l'entretien et la rénovation des infrastructures et de toucher le trafic européen ayant la france pour origine ou destination.",
    "2141": "Créer une redevance kilométrique pour les poids lourds et véhicules utilitaires légers utilisant le réseau routier national, afin d'encourager la limitation du transport routier de marchandises et le report modal vers le transport ferroviaire ou fluvial, tout en rétablissant une plus grande équité fiscale entre les entreprises de transports françaises et étrangères.",
    "2142": "Ajuster le barème de la taxe sur la masse en ordre de marche pour l'adapter à l'objectif de stabilisation et de diminution du poids moyen des véhicules commercialisés, en discriminant les suv.",
    "2143": "Supprimer le dispositif dérogatoire de taxation au tonnage pour le secteur du transport maritime, afin d'assujettir les compagnies à l'impôt sur les sociétés et mettre fin à un avantage fiscal injustifié.",
    "2144": "Déplafonner le tarif maximum perceptible pour le droit départemental de passage, élargir le périmètre de l'affectation aux transports en commun fonctionnant avec des véhicules propres et créer une redevance pour service rendu affectée à l'entretien de l'ouvrage.",
    "2145": "Sécuriser les échanges de données mensuelles concernant le versement mobilité entre l'urssaf caisse nationale et les autorités organisatrices de la mobilité urbaine.",
    "2146": "Supprimer le plan épargne climat car il est considéré comme un produit financier discutable et potentiellement anti-redistributif, ciblant principalement les familles aisées et restreignant le montant des encours mobilisables.",
    "2147": "Prendre en compte le coût \"ressources\" et la circularité dans les politiques publiques de décarbonation, notamment en intégrant les entreprises qui œuvrent à la réduction de ce coût et en investissant dans le recyclage, le réemploi et la réutilisation des équipements et composants des secteurs clés.",
    "2148": "Mettre en place une éco contribution sur les produits en plastique non recyclables pour inciter à l'économie circulaire et réduire les déchets.",
    "2149": "Créer une taxe additionnelle à la tgap de 10% pour financer des opérations de dépollution et de réhabilitation des sites industriels et friches.",
    "2150": "Favoriser la création de projets d'autoconsommation collective en exonérant de ticfe la part d'électricité autoproduite, conformément à la directive européenne 2003/96.",
    "2151": "Faciliter la mise en place d'une tarification incitative en matière de déchets dans les collectivités territoriales en permettant une expérimentation sur 10 ans au lieu de 7.",
    "2152": "Supprimer le plafond mordant de recettes des agences de l'eau et de relever les plafonds d'emplois et de dépenses pour une meilleure gestion de l'eau dans les territoires.",
    "2153": "Indexer la dotation globale de fonctionnement sur l'inflation pour soutenir les collectivités territoriales face à l'augmentation des coûts.",
    "2154": "Replier l'exercice 2024 uniquement.",
    "2155": "Figer le montant de la dcrtp sur celui versé aux régions en 2023 pour préserver leurs ressources et capacité d'investissement dans un contexte de forte inflation et de baisse de leurs ressources liées à la fiscalité automobile.",
    "2156": "Réviser le montant de l'enveloppe globale de la dotation globale de fonctionnement en prenant en compte son indexation à l'inflation estimée de +2,6% pour 2024 dans le plf.",
    "2157": "Réinterroger le lien entre les taux de la taxe foncière sur les propriétés bâties et les taux de la taxe d’habitation sur les résidences secondaires et autres locaux meublés non affectés à l'habitation principale, en supprimant les effets de bord sur les entreprises et les ménages assujettis à la tfpb au titre de leur résidence principale.",
    "2158": "Rétablir l'équité fiscale entre le commerce physique et le e-commerce en étendant la taxe sur les surfaces commerciales (tascom) aux entrepôts de plus de 1000 mètres carrés, tout en finançant la reconversion des zones commerciales dans un objectif de transition écologique.",
    "2159": "Élargir aux ouvrages d'art les dépenses éligibles au fctva pour améliorer leur entretien et éviter des dépenses d'investissement plus coûteuses.",
    "2160": "Compenser aux collectivités territoriales le coût des revalorisations salariales de la fonction publique territoriale décidées par le gouvernement.",
    "2161": "Rendre les versements mensuels de la dotation d'aménagement des communes d'outre-mer afin d'améliorer leur gestion financière.",
    "2162": "Créer une dotation compensatrice pour les collectivités de martinique, guadeloupe et la réunion en raison du coût de la vie dans ces territoires.",
    "2163": "Pérenniser la dotation de 107 m€ versée aux régions en 2022 et 2023 pour assurer une neutralité budgétaire dans la réforme des impôts de production et conserver le même niveau de recettes au titre du financement de la formation professionnelle.",
    "2164": "Créer une dotation exceptionnelle de 100 millions d'euros pour soutenir les départements confrontés à une forte dégradation financière due à une diminution des droits de mutation à titre onéreux.",
    "2165": "Créer une dotation de soutien de 350 m€ pour les régions en 2024, pour investir dans la transition écologique et compenser les pertes de recettes liées à l'exonération de taxe sur les véhicules électriques.",
    "2166": "Augmenter la taxe spéciale sur les conventions d'assurance pour les assurances facultatives contre les risques de toute nature relatifs aux véhicules terrestres à moteur afin de contribuer aux difficultés financières de la sécurité civile face aux conséquences du dérèglement climatique.",
    "2167": "Supprimer la condition de potentiel financier dans le calcul de la dpel, d'augmenter le seuil d'éligibilité à 3 500 habitants et d'améliorer les conditions d'exercice des mandats locaux.",
    "2168": "Modifier l'article 26 en conséquence de la recommandation n°2 du rapport de la délégation aux collectivités territoriales adopté le 16 novembre 2023.",
    "2169": "Prolonger la durée de garantie de la dpel jusqu'au deuxième renouvellement général du conseil municipal après la création de la commune nouvelle.",
    "2170": "Taxer exceptionnellement les jeux fdj afin de mieux financer nos politiques sportives, notamment en créant un fonds d'amorçage héritage alimenté par une surtaxe de 0,3% sur les paris sportifs, pour soutenir les maisons sport santé et les apa.",
    "2171": "Déplafonner les trois taxes alimentant l'agence nationale du sport (ans) pour assurer un financement nécessaire à une politique de développement des pratiques physiques et sportives et garantir un parc d'équipements sportifs en bon état sur l'ensemble du territoire.",
    "2172": "Déplafonner le montant des recettes issues du prélèvement sur les paris sportifs en ligne et affecté à l'agence nationale du sport (ans), pour un taux de retour pour le sport porté à 19 % et un débloquement de 147 m€ pour le financement du sport et le développement des infrastructures sportives.",
    "2173": "Augmenter le plafond de la taxe sur les paris sportifs à hauteur de 100 millions d'euros pour financer les politiques publiques sportives en france.",
    "2174": "Réduire la ponction sur le fonds de roulement des chambres de commerce et d'industrie de 40 à 25 millions d'euros pour maintenir leur capacité d'investissement.",
    "2175": "Renforcer le financement de l'accompagnement de l'installation-transmission des exploitations agricoles en augmentant de 10 m€ le plafond de la taxe ja.",
    "2176": "Revaloriser annuellement le plafond de la taxe affectée aux chambres d'agriculture via une indexation sur l'indice des prix à la consommation, en supprimant la limite maximale de hausse du montant perçu par une chambre d'une année sur l'autre.",
    "2177": "Dédier 1,12 milliard d'euros des recettes de la taxe sur les transactions financières au fonds de solidarité pour le développement, augmentant ainsi de 592 millions d'euros les efforts pour lutter contre les inégalités d'accès aux services sociaux de base, les pandémies et le changement climatique.",
    "2178": "Réduire le taux de tva applicable aux transports publics collectifs de voyageurs du quotidien de 10% à 5,5%, favorisant ainsi le report modal vers les mobilités partagées et contribuant à la transition écologique.",
    "2179": NaN,
    "2180": "Créer une taxe basée sur les émissions de co2 pour l'utilisation des jets privés.",
    "2181": NaN,
    "2182": "Réintégrer les reprises d'activité dans le dispositif des france ruralités revitalisation et france ruralités revitalisations « plus » pour favoriser le maintien des petits commerces en milieu rural et faciliter l'acceptabilité de la réforme localement.",
    "2183": "Mettre à jour les prévisions du projet de loi de finances pour 2024 concernant le déficit et les grands agrégats de finances publiques, en coordination avec d'autres textes financiers en discussion au parlement.",
    "2184": "Procéder à des précisions rédactionnelles pour clarifier et simplifier la rédaction de l'article l. 131-8 du code de la sécurité sociale.",
    "2185": "Intégrer les professions libérales à la clause anti-abus.",
    "2186": "Subordonner l'application de la nouvelle exonération de l'article 1384 c bis du code général des impôts aux logements sociaux de plus de 40 ans ayant subi des travaux de rénovation énergétique, à une délibération spécifique des communes ou des epci, conformément aux modalités définies dans le code général des impôts.",
    "2187": "Modifier les règles d'exonération de la taxe foncière sur les propriétés bâties pour les nouvelles constructions, en offrant aux collectivités locales la flexibilité de supprimer l'exonération minimale de 40 % pour les deux premières années après la construction d'un bâtiment, particulièrement pertinent dans un contexte de rareté du foncier et de charges immédiates supportées par les collectivités pour l'accueil de nouvelles populations ou activités, en limitant cette option de suppression de l'exonération uniquement aux constructions qui entraînent une artificialisation des sols.",
    "2188": "Mettre à jour les critères d'exonération de taxe foncière sur les propriétés bâties pour les travaux de rénovation énergétique, tout en conservant la procédure actuelle de délibération positive de la collectivité pour leur application.",
    "2189": "Remettre en question le lien établi entre les taux de la taxe foncière sur les propriétés bâties et ceux de la taxe d’habitation sur les résidences secondaires et autres locaux meublés non affectés à l’habitation principale.",
    "2190": "Rétablir des conditions de concurrence équitables entre les entreprises françaises et les entreprises des principaux pays fluviaux européens en modifiant le dispositif actuel d'exonération de plus-value de cession de bateaux fluviaux.",
    "2191": "Créer une dotation globale d'investissement (dgi) pour les communes de moins de 15000 habitants afin de faciliter leur accès aux financements extérieurs et de réduire leur dépendance financière vis-à-vis d'autres collectivités.",
    "2192": "Modifier le montant estimatif de la dgf et de créer une nouvelle ligne dans le tableau des prélèvements sur recettes pour y faire apparaître la dgi pour les communes de moins de 15000 habitants.",
    "2193": "Limiter le nomadisme libéral dans les zones de revitalisation rurale et d'encadrer cette pratique pour france ruralités revitalisation (frr).",
    "2194": "Modifier le plafond de la majoration de la cotisation de taxe d'habitation pour les logements meublés non affectés à l'habitation principale, en rehaussant le critère limitatif de 60% à 80% et en étendant le périmètre des communes concernées.",
    "2195": "Faire évoluer le mode de calcul de la contribution à l'audiovisuel public au profit d'une contribution affectée, proportionnelle et progressive, à hauteur de 0,25% ; 0,3% ; 0,41% et 0,45% des revenus des français imposables.",
    "2196": "Rapprocher la réductio n d’impôt pour les entreprises mécènes de son objectif : soutenir financièrement les artistes pla sticiens sur le long terme, en encourageant les entreprises mécènes à promouvoir le travail de ces artistes auprès d’un large public, et non de leurs seuls salariés, en supprimant la mention restrictive de l'exposition des œuvres aux seuls salariés.",
    "2197": "Rapprocher la réductio n d’impôt pour les entreprises mécènes de son objectif : soutenir financièrement les artistes pla sticiens sur le long terme, en garantissant des subsides plus réguliers lors des expositions obligatoires organisées en conditionnalité de cette réduction d'impôt.",
    "2198": "Prévoir une taxe sur la publicité diffusée par les influenceurs sur les réseaux sociaux.",
    "2199": "Proposer l'exonération des services départementaux d'incendie et de secours (sdis) de la taxe intérieure de consommation sur les produits énergétiques (ticpe) pour soutenir leur fonctionnement et renouveler leur flotte de véhicules.",
    "2200": "Soutenir la production de films d'animation en augmentant le taux de crédit d'impôt par rapport aux films en prise de vue réelle.",
    "2201": "Prévoir l'exonération de droits de mutation par décès pour la transmission de biens spoliés dans le contexte des persécutions antisémites entre 1933 et 1945, en accord avec la loi n° 2023-650 et les décisions du premier ministre.",
    "2202": "Conditionner le bénéfice du taux réduit de tva aux entreprises de presse papier et numérique qui mettent en place des dispositifs favorisant l'indépendance de leur rédaction, notamment par l'instauration d'un conseil de rédaction doté d'une personnalité juridique.",
    "2203": "Supprimer l'article 16 sexies qui permettait de financer certains travaux de monuments non historiques par l'installation de bâches d'échafaudage avec publicité, en raison du désinvestissement financier de l'état pour le patrimoine national et de l'augmentation de la présence d'affichages publicitaires dans les paysages urbains.",
    "2204": "Supprimer l'article l. 621-29-8 du code du patrimoine pour préserver les paysages urbains remarquables du matraquage publicitaire.",
    "2205": "Exclure du crédit d'impôt les oeuvres utilisant l'intelligence artificielle dans leur création, en raison de l'absence de rétribution des auteurs et de la menace pour la créativité.",
    "2206": "Renforcer le lien entre l'œuvre cinématographique et la sortie en salle, en incitant les plateformes de vidéo à la demande à produire des contenus destinés aux salles, tout en garantissant la pérennité du système de financement français reposant sur les entrées en salle.",
    "2207": "Mettre à jour la réduction d'impôt madelin pour les investissements dans les pme, en accord avec la nouvelle réglementation européenne, et de simplifier la lecture de l'article 199 terdecies -0 a du cgi.",
    "2208": "Fixer le seuil de franchise pour les opérations des avocats et artistes-auteurs à 50 000 € au lieu de 47 700 €, en maintenant la somme des deux seuils à 85 000 €.",
    "2209": "Supprimer les conditions de ressources liées à l'éligibilité de la garantie du fonds de garantie pour la rénovation énergétique (fgre) et d'inclure les frais liés à l'inscription d'une hypothèqu e dans le montant financé par le prêt avance mutation (pam).",
    "2210": "Prévoir un abattement exceptionnel sur les plus-values de cession de terrains à bâtir et d'immeubles à démolir dans certaines zones géographiques, ainsi que d'étendre les exonérations en faveur de la production de logements sociaux et intermédiaires, dans le but de faciliter la rénovation urbaine et d'accroître l'offre de logements sociaux et intermédiaires sur l'ensemble du territoire.",
    "2211": "Proroger le dispositif de prêt ne portant pas intérêt pour financer des travaux d'amélioration de la performance énergétique des logements jusqu'au 31 décembre 2028, en intensifiant sa production et en généralisant la possibilité de souscrire un éco-ptz complémentaire, avec un plafond étendu à 50 000 € pour encourager les rénovations par étapes les plus performantes.",
    "2212": "Proroger le dispositif de prêt ne portant pas intérêt pour l'amélioration de la performance énergétique des logements (éco-ptz) jusqu'au 31 décembre 2028, en simplifiant le recours au dispositif et en l'renforçant, notamment pour les syndicats de copropriétaires.",
    "2213": "Proroger le prêt à taux zéro pour la première accession à la propriété jusqu'au 31 décembre 2027, en recentrant le dispositif sur le neuf et en rehaussant la valeur plafond de la quotité du coût total de l'opération.",
    "2214": "Prolonger et ajuster l'exonération temporaire de la taxe spéciale sur les conventions d'assurances pour les véhicules électriques.",
    "2215": "Proroger pour trois ans, jusqu'au 31 décembre 2026, le dispositif \"denormandie dans l'ancien\" qui offre une réduction d'impôt pour l'acquisition de logements anciens ayant fait l'objet de travaux d'amélioration ou de transformation, et de corriger une incohérence concernant les investissements réalisés par les contribuables par l'intermédiaire d'une société civile de placement immobilier (scpi).",
    "2216": "Corriger l'article sur la réforme des agences de l'eau, en alignant l'exemption fiscale de mayotte, précisant les compteurs utilisés et explicitant la capacité des comités et agences à déterminer les tarifs pour 2025.",
    "2217": "Donner plein effet aux reclassements récents et annoncés de communes en permettant l'application du régime fiscal lli à toutes les opérations pour lesquelles l'ouverture du chantier est intervenue avant la fin de l'année 2023.",
    "2218": "Préciser les obligations déclaratives incombant aux contribuables.",
    "2219": "Créer deux nouveaux cas de dispense à la condition d'activité exclusive pour les entrepreneurs individuels et les entreprises de moins de 11 salariés dans le secteur des services à la personne, afin de leur permettre d'exercer une activité accessoire hors sap sans perdre les avantages fiscaux et sociaux liés à cette qualification.",
    "2220": "Permettre aux epci d'instituer la tarification incitative de la teomi uniquement sur les territoires des communes ayant moins de 20% de logements collectifs, afin d'améliorer l'équilibre coût-bénéfice et de favoriser le tri et la réduction des déchets.",
    "2221": "Renforcer la sécurité juridique de l'exonération facultative de la taxe d'habitation sur les résidences secondaires et autres locaux meublés non affectés à l'habitation principale (thrs) en faveur de certaines associations et fondations, en adoptant la définition prévalant pour la réduction d'impôt sur le revenu au titre des dons.",
    "2222": "Borner le crédit d'impôt en faveur des créateurs de jeux vidéo aux dépenses engagées avant le 31 décembre 2025, tout en sécurisant les opérateurs économiques déjà engagés dans cette procédure.",
    "2223": "Préciser les dispositions légales concernées.",
    "2224": "Prendre en compte la situation spécifique des édifices religieux des communes situées dans les départements de droit local d’alsace et de moselle en leur ouvrant le bénéfice de l’article 3 quinvicies du présent projet de loi de finances.",
    "2225": "Transférer le régime juridique des sociétés civiles de moyens (scm) de l'article 36 de la loi n° 66-879 du 29 novembre 1966 à l'article 38 de l'ordonnance n° 2023-77 du 8 février 2023, corrigeant ainsi le renvoi à ce régime juridique opéré par l'article 133 de l'ordonnance précitée, et modifiant les articles 239 quater a et 302 septies a bis du code général des impôts définissant le régime fiscal applicable aux scm, avec une entrée en vigueur prévue au 1er septembre 2024.",
    "2226": "Réévaluer les seuils d'exemption de la procédure d'agrément préalable des services fiscaux pour les entreprises en prenant en compte l'inflation récente, afin de faciliter l'accès à des dispositifs de défiscalisation plus simples pour les tpe-pme ultramarines.",
    "2227": "Soutenir les pme ultramarines en élargissant la réduction d’impôt à des secteurs actuellement non éligibles à l’aide fiscale à l’investissement, conformément à l’article 199 undecies b du cgi.",
    "2228": "Renforcer le secteur du nautisme en outre-mer en harmonisant les régimes d'aide d'état spécifiques et en élargissant les avantages renforcés des zfang pour développer une filière durable et compétitive face à la concurrence internationale.",
    "2229": "Élargir le champ d'application du crédit d'impôt pour les investissements dans l'industrie verte aux entreprises qui investissent dans le recyclage, le réemploi et la réutilisation des équipements et composants évoqués dans cet article.",
    "2230": "Doubler le plafond du crédit d'impôt pour la garde des enfants, passant de 2 300 euros à 4 600 euros, afin de mieux soutenir financièrement les familles et faciliter l'accès à des solutions de garde.",
    "2231": "Élargir le bénéfice du crédit d'impôt pour la garde d'enfants hors du domicile jusqu'à l'âge de dix ans.",
    "2232": "Transformer la réduction d'impôt relative aux frais de dépendance et d'hébergement en crédit d'impôt pour les individus en situation de dépendance résidant dans des établissements spécialisés, dans un objectif de justice sociale et de réduction des inégalités.",
    "2233": "Réintroduire une disposition pour exonérer les volumes d'eau potable utilisés pour l'abreuvement des animaux de la redevance de pollution domestique, afin d'éviter une charge disproportionnée pour les éleveurs et de permettre le développement de solutions alternatives d'abreuvement sur une période de 5 ans.",
    "2234": "Supprimer l'exonération fiscale accordée aux fédérations sportives internationales reconnues par le cio, en raison de son inégalité de traitement et de son incohérence avec la position du gouvernement sur la concurrence fiscale dommageable.",
    "2235": "Conditionner le crédit impôts recherche aux activités économiques qui poursuivent des objectifs environnementaux et médicaux, en réformant un dispositif opaque et inéquitable qui sous-finance la recherche environnementale en france.",
    "2236": "Prévenir les entreprises pratiquant des licenciements abusifs de bénéficier du crédit d'impôt recherche.",
    "2237": "Supprimer la contribution de vie étudiante et de campus (cvec) et d'augmenter la dotation de l'état pour les établissements concernés, en raison de critiques et de précarité étudiante.",
    "2238": "Mettre en place une taxe sur l'écoute en ligne pour financer le centre national de la musique (cnm) et assurer sa pérennité.",
    "2239": "Réintégrer les installations photovoltaïques dans les mesures de défiscalisation pour les investissements en outre-mer, où le potentiel solaire est exceptionnellement élevé.",
    "2240": "Réviser la réduction d'impôt relative aux frais de scolarisation pour aligner les montants sur l'évolution du coût de la vie et préserver le pouvoir d'achat des familles concernées.",
    "2241": "Réduire le taux de tva pour les accès aux établissements de loisirs sportifs marchands à 10% afin de promouvoir la pratique du sport et de mettre fin à la distorsion de concurrence.",
    "2242": "Passer d'une logique de gestion de crise permanente subie et par à-coups en matière de réduction de l'usage des produits phytopharmaceutiques à une logique de transition planifiée, choisie et lissée, en augmentant la redevance pour pollutions diffuses et en contribuant aux aides directes aux agriculteurs pour mettre en place des solutions alternatives.",
    "2243": "Préciser le périmètre d'intervention et le champ d'application du crédit d'impôt pour les opérations de rénovation et de réhabilitation des logements sociaux hors qpv, en définissant les critères éligibles par décret et en clarifiant la mention \"voisines du neuf\".",
    "2244": NaN,
    "2245": "Supprimer l'article 25 quater et d'instaurer un prélèvement sur les recettes de l'état (psr) en faveur des communes nouvelles de population inférieure ou égale à 150 000 habitants.",
    "2246": "Permettre le classement en zone france ruralités revitalisation pour les communes rurales peu denses.",
    "2247": "Faciliter le critère de revenu pour classer les communes en zone france ruralités revitalisation.",
    "2248": "Permettre le classement en zone france ruralités revitalisation des communes de france métropolitaine de moins de 20 000 habitants situées dans un territoire peu dense et respectant un critère de revenu assoupli, dont la majorité de la population réside en zone de montagne.",
    "2249": "Réintégrer les reprises d'activité dans le dispositif des france ruralités revitalisation et france ruralités revitalisations « plus » pour favoriser le maintien des petits commerces en milieu rural et faciliter l'acceptabilité de la réforme localement.",
    "2250": "Limiter le classement en zones france ruralité revitalisation et france ruralité revitalisation \"plus\" aux communes de moins de 20 000 habitants, apporter une précision rédactionnelle et inclure les communes de moins de 30 000 habitants lorsque la densité de population du département est inférieure à 33 habitants par kilomètre carré.",
    "2251": "Limiter le montant de la franchise en base tva applicable aux petites entreprises étrangères en france pour éviter une concurrence déloyale et réduire le risque de fraude.",
    "2252": "Prolonger le délai d'harmonisation des plans de financement des élus locaux jusqu'au 1er janvier 2027.",
    "2253": "Prolonger le délai de 24 mois à 36 mois pour l'achèvement des travaux de construction de logements sociaux bénéficiant du crédit d'impôt en cas de retard de chantier lié aux défaillances des entreprises dans les drom, sans créer de dépense supplémentaire.",
    "2254": "Supprimer le bénéfice de l'aide fiscale à l'investissement productif sur des secteurs d'activité clés pour le tissu économique ultra-marin, tout en ouvrant le bénéfice de l'aide fiscale en faveur des friches hôtelières ou industrielles en vue de leur réhabilitation et en intégrant les investissements portant sur des installations de production d'électricité utilisant l'énergie radiative du soleil.",
    "2255": "Calquer le dispositif prévu en matière forestière en matière de droits de mutations à titre gratuit, aux espaces gérés au moyen d'une ore, sous certaines conditions.",
    "2256": "Prolonger jusqu'au 31 décembre 2027 l'exonération en guyane du droit d'examen au permis de chasser et de la redevance cynégétique départementale pour poursuivre les efforts de l'état en matière de régularisation des chasseurs et de contrôle des armes à feu.",
    "2257": "Permettre aux citoyens des outre-mer (guadeloupe et martinique) de bénéficier de la prime rénove sans conditions de ressources, en adaptant les critères techniques d'énergie aux réalités climatiques locales et en précisant les critères de déploiement par les collectivités concernées.",
    "2258": "Réduire le taux de tva pour les accès aux établissements de loisirs sportifs marchands à 10% afin de promouvoir la pratique du sport et de mettre fin à la distorsion de concurrence.",
    "2259": "Permettre aux exploitants des services publics d'eau potable et d'assainissement en outre-mer de percevoir la redevance pour la performance des réseaux d'eau potable et des systèmes d'assainissement collectif, afin de pallier les difficultés financières des communes et de garantir la bonne gestion de ces services.",
    "2260": "Créer une dotation de soutien de 350 m€ pour les dépenses d'investissement des régions en faveur de la transition écologique, en compensation des pertes de recettes et en soutien à la réhabilitation énergétique des écoles.",
    "2261": "Rendre possible la perception d'un versement mobilité de droit commun en faveur des régions, après avis des groupements de collectivités intéressés, et sous condition de fléchage vers le financement des serm.",
    "2262": "Élargir la possibilité pour les agences régionales de santé d'ouvrir des officines dans des parcs naturels régionaux ou nationaux pour améliorer l'accès aux soins dans ces zones sous-dotées.",
    "2263": "Renforcer les dispositifs fiscaux en zones rurales en élargissant les exonérations d'impôt pour les reprises d'entreprises commerciales et artisanales de moins de onze salariés dans des communes classées en zone france ruralités revitalisation (frr) ou frr \"plus\", afin de préserver les commerces de proximité et d'atténuer les déserts commerciaux, tout en ciblant les exonérations sur les microentreprises et pme implantées dans des zones fragiles et en introduisant une clause anti-abus pour limiter les opérations d'optimisation abusive liées aux reprises d'entreprises.",
    "2264": "Modifier le texte en introduisant des changements rédactionnels.",
    "2265": "Traiter automatiquement les petites sommes saisies par l'agrasc entre 2016 et 2020, en transférant ces avoirs au budget général, tout en renforçant le suivi et le traitement des dossiers à enjeux financiers plus élevés.",
    "2266": "Simplifier et de stabiliser le régime de la dotation globale de fonctionnement (dgf) des communes nouvelles, en offrant une garantie de long terme et une visibilité aux élus, tout en augmentant la dotation d'amorçage pour soutenir les projets de regroupement de communes.",
    "2267": "Simplifier et de rendre plus protecteur le régime de la dotation globale de fonctionnement (dgf) des communes nouvelles, en offrant de la visibilité et de la stabilité aux élus, en créant une garantie de long terme pour les communes nouvelles, financée par le budget de l'état, et en augmentant la durée et le montant de la dotation d'amorçage.",
    "2268": "Simplifier et de rendre plus protecteur le régime de la dotation globale de fonctionnement (dgf) des communes nouvelles, en offrant de la visibilité et de la stabilité aux élus, en créant une garantie de long terme pour les communes nouvelles et en prolongant la réception de la dotation d'amorçage à 6 ans.",
    "2269": "Simplifier et de stabiliser le régime de la dotation globale de fonctionnement (dgf) des communes nouvelles, en offrant une garantie de long terme et une visibilité aux élus, tout en augmentant la dotation d'amorçage pour soutenir les projets de regroupement de communes.",
    "2270": "Défiscaliser la pension alimentaire perçue par le parent ayant la charge des enfants et de supprimer la déduction fiscale des versements.",
    "2271": "Porter la prise en charge des systèmes de charge pilotables à 600 euros pour promouvoir l'électromobilité et s'adapter aux réalités du marché.",
    "2272": "Modifier le texte en introduisant des changements rédactionnels."
}
